Forward-Forward Autoencoder Architectures for Energy-Efficient Wireless Communications

The application of deep learning to the area of communications systems has been a growing field of interest in recent years. Forward-forward (FF) learning is an efficient alternative to the backpropagation (BP) algorithm, which is the typically used training procedure for neural networks. Among its several advantages, FF learning does not require the communication channel to be differentiable and does not rely on the global availability of partial derivatives, allowing for an energy-efficient implementation. In this work, we design end-to-end learned autoencoders using the FF algorithm and numerically evaluate their performance for the additive white Gaussian noise and Rayleigh block fading channels. We demonstrate their competitiveness with BP-trained systems in the case of joint coding and modulation, and in a scenario where a fixed, non-differentiable modulation stage is applied. Moreover, we provide further insights into the design principles of the FF network, its training convergence behavior, and significant memory and processing time savings compared to BP-based approaches.

==> plots/data_new/bp_awgn/bler_bp.csv <==
EbN0_dB,bler
-4,0.5035136342048645
-3,0.430757611989975
-2,0.3530091941356659
-1,0.27339160442352295
0,0.19659940898418427
1,0.12911640107631683
2,0.07510600239038467
3,0.03773760050535202
4,0.01575620099902153
5,0.005270400084555149
6,0.0013411999680101871
7,0.00023879999935161322
8,3.020000076503493e-05
9,3.000000106112566e-06
10,2.0000000233721948e-07
11,0.0
12,0.0


==> plots/data_new/bp_awgn/bler_per_iter_filtered_10.csv <==
iter,bler
0,0.9571
1,0.94675
2,0.9246
3,0.89089996
4,0.85085
5,0.79915
6,0.74829996
7,0.67109996
8,0.59035
9,0.51675
10,0.44204998
11,0.3797
12,0.32975
13,0.29725
14,0.2619
15,0.2322
16,0.2111
17,0.1953
18,0.18435
19,0.16405
20,0.15619999
21,0.1457
22,0.13535
23,0.12719999
24,0.111999996
25,0.10725
26,0.098
27,0.09275
28,0.085949995
29,0.0854
30,0.081
31,0.0747
32,0.07475
33,0.0679
34,0.061649997
35,0.055299997
36,0.0519
37,0.04615
38,0.04325
39,0.036199998
40,0.03475
41,0.029299999
42,0.0241
43,0.022599999
44,0.0209
45,0.018099999
46,0.01905
47,0.01745
48,0.0167
49,0.017549999
50,0.0175
51,0.01545
52,0.0156
53,0.0144
54,0.015249999
55,0.014099999
56,0.0133
57,0.014599999
58,0.015999999
59,0.0139999995
60,0.0138
61,0.014149999
62,0.0134499995
63,0.014049999
64,0.0138
65,0.0134499995
66,0.01225
67,0.0137
68,0.013549999
69,0.012999999
70,0.01335
71,0.01365
72,0.0128999995
73,0.013499999
74,0.01215
75,0.012399999
76,0.0133
77,0.0115
78,0.0122
79,0.01325
80,0.011
81,0.01255
82,0.0134
83,0.0105
84,0.012
85,0.012499999
86,0.01105
87,0.01105
88,0.01115
89,0.012
90,0.01275
91,0.0101
92,0.0106
93,0.01205
94,0.011
95,0.01
96,0.01105
97,0.0095
98,0.0123
99,0.010799999
100,0.01065
101,0.01035
102,0.00895
103,0.0106
104,0.01145
105,0.0117
106,0.0106999995
107,0.01055
108,0.01055
109,0.0094
110,0.011
111,0.01055
112,0.01
113,0.0106
114,0.01055
115,0.0098
116,0.0099
117,0.009099999
118,0.0101
119,0.010249999
120,0.01055
121,0.0101
122,0.0116
123,0.01065
124,0.008549999
125,0.00955
126,0.01045
127,0.010249999
128,0.009149999
129,0.0090499995
130,0.01045
131,0.0103
132,0.01045
133,0.0092
134,0.0098
135,0.0103
136,0.00955
137,0.01035
138,0.010249999
139,0.0095999995
140,0.00955
141,0.00975
142,0.01045
143,0.0098
144,0.0088
145,0.00935
146,0.00835
147,0.010199999
148,0.0081
149,0.0101499995
150,0.0090499995
151,0.00995
152,0.00895
153,0.0087
154,0.00865
155,0.010849999
156,0.00925
157,0.008599999
158,0.009
159,0.008549999
160,0.0084999995
161,0.01005
162,0.0088
163,0.00925
164,0.009649999
165,0.00955
166,0.0081
167,0.0084
168,0.0083
169,0.00845
170,0.00825
171,0.0073499996
172,0.00725
173,0.00775
174,0.00875
175,0.00945
176,0.0084999995
177,0.00775
178,0.00825
179,0.0087
180,0.00895
181,0.007999999
182,0.0073499996
183,0.0077
184,0.00775
185,0.0072
186,0.00895
187,0.0081
188,0.00885
189,0.0084
190,0.00885
191,0.0087
192,0.00815
193,0.0075
194,0.0067499997
195,0.00935
196,0.0072
197,0.0071
198,0.0075999997
199,0.0075
200,0.0075499997
201,0.00925
202,0.00775
203,0.00825
204,0.007999999
205,0.0067499997
206,0.0075
207,0.0084
208,0.0077
209,0.0079
210,0.0077
211,0.0082
212,0.00835
213,0.0079
214,0.0072
215,0.008049999
216,0.0075499997
217,0.0088
218,0.0078
219,0.00665
220,0.0075999997
221,0.008049999
222,0.0075
223,0.0072
224,0.0072
225,0.008599999
226,0.0069
227,0.0067999996
228,0.00825
229,0.0072
230,0.0084
231,0.008599999
232,0.00725
233,0.0074
234,0.0087
235,0.0072999997
236,0.0072999997
237,0.0073499996
238,0.00725
239,0.00715
240,0.0073499996
241,0.0072
242,0.0081
243,0.0076499996
244,0.0073499996
245,0.0067999996
246,0.0072
247,0.0063
248,0.008049999
249,0.0075
250,0.0071
251,0.0067499997
252,0.00665
253,0.00785
254,0.0070499997
255,0.0072
256,0.0074
257,0.00655
258,0.00715
259,0.0075
260,0.0064
261,0.00785
262,0.00695
263,0.0072
264,0.0075499997
265,0.00635
266,0.0067
267,0.00775
268,0.0071
269,0.0075999997
270,0.0067999996
271,0.0075499997
272,0.0084999995
273,0.00685
274,0.0063
275,0.0072999997
276,0.0066
277,0.00725
278,0.0073499996
279,0.0063
280,0.0064499998
281,0.00715
282,0.0064999997
283,0.0075999997
284,0.008049999
285,0.0069999998
286,0.0074
287,0.0062499996
288,0.0069
289,0.00685
290,0.0061999997
291,0.00665
292,0.0079499995
293,0.0067
294,0.0071
295,0.0069999998
296,0.00685
297,0.0078
298,0.008049999
299,0.0076499996
300,0.0079499995
301,0.0075999997
302,0.00835
303,0.0061
304,0.00635
305,0.00775
306,0.0072
307,0.0069999998
308,0.0069999998
309,0.0064499998
310,0.00575
311,0.006
312,0.0064
313,0.0063
314,0.0055
315,0.0073499996
316,0.0069
317,0.006
318,0.0062499996
319,0.0074
320,0.0067499997
321,0.00615
322,0.0061
323,0.0064499998
324,0.00605
325,0.00665
326,0.00615
327,0.00695
328,0.0061999997
329,0.0069999998
330,0.0064499998
331,0.0075499997
332,0.0075499997
333,0.00715
334,0.0061999997
335,0.0061
336,0.0072
337,0.0067999996
338,0.0069
339,0.0064499998
340,0.0052
341,0.00635
342,0.0069
343,0.00655
344,0.0063
345,0.00635
346,0.0061
347,0.00615
348,0.00655
349,0.0056499997
350,0.00575
351,0.00685
352,0.0071
353,0.0061
354,0.00655
355,0.00585
356,0.0063
357,0.0056999996
358,0.0067499997
359,0.00655
360,0.0056999996
361,0.00615
362,0.00615
363,0.0064
364,0.0069999998
365,0.0071
366,0.0058999998
367,0.0056499997
368,0.00725
369,0.00605
370,0.00715
371,0.0063
372,0.00605
373,0.00605
374,0.0058
375,0.00715
376,0.00605
377,0.00685
378,0.0058
379,0.00615
380,0.0056499997
381,0.00605
382,0.0056
383,0.0061
384,0.0067499997
385,0.0067
386,0.0069
387,0.00575
388,0.0061999997
389,0.0062499996
390,0.0061999997
391,0.0064499998
392,0.0064
393,0.00585
394,0.006
395,0.0079
396,0.00615
397,0.0061999997
398,0.00555
399,0.0058999998
400,0.0073499996
401,0.0064999997
402,0.00615
403,0.00615
404,0.00655
405,0.00635
406,0.00555
407,0.0067499997
408,0.0061999997
409,0.0063
410,0.0058
411,0.0055
412,0.00545
413,0.00605
414,0.00585
415,0.0059499997
416,0.0056499997
417,0.0058
418,0.00605
419,0.0069999998
420,0.00665
421,0.0064
422,0.0064499998
423,0.00635
424,0.00575
425,0.0063
426,0.0064999997
427,0.0061
428,0.0061
429,0.0053
430,0.0061
431,0.0058999998
432,0.0067
433,0.0056499997
434,0.0063
435,0.00685
436,0.0059499997
437,0.0064499998
438,0.00635
439,0.0059499997
440,0.0056499997
441,0.006
442,0.0064
443,0.00585
444,0.0056
445,0.0053
446,0.0053999997
447,0.006
448,0.00585
449,0.0067
450,0.00615
451,0.0058
452,0.00585
453,0.0064999997
454,0.00605
455,0.00475
456,0.0067999996
457,0.00605
458,0.0062499996
459,0.0064499998
460,0.0061999997
461,0.006
462,0.00545
463,0.00555
464,0.0064999997
465,0.0048499997
466,0.0058
467,0.0056499997
468,0.00445
469,0.006
470,0.0061
471,0.006
472,0.0048499997
473,0.0067999996
474,0.0053
475,0.0067499997
476,0.0064499998
477,0.0064999997
478,0.00555
479,0.00505
480,0.00545
481,0.0066
482,0.0049
483,0.00635
484,0.0067
485,0.0067499997
486,0.0061
487,0.00575
488,0.006
489,0.0056
490,0.0061999997
491,0.0056
492,0.0047
493,0.0053
494,0.0055
495,0.0056
496,0.00555
497,0.0058
498,0.00505
499,0.0058999998
500,0.0056499997
501,0.0052
502,0.0056499997
503,0.0053999997
504,0.0056999996
505,0.0058999998
506,0.0055
507,0.00475
508,0.0058
509,0.0056
510,0.0063
511,0.0064499998
512,0.00605
513,0.0064499998
514,0.0058
515,0.0049
516,0.0053999997
517,0.0053
518,0.0056499997
519,0.0056499997
520,0.0056499997
521,0.0056499997
522,0.0056999996
523,0.0053999997
524,0.0058999998
525,0.00545
526,0.0059499997
527,0.0058
528,0.0045499997
529,0.00615
530,0.0056499997
531,0.0053499998
532,0.0055
533,0.0055
534,0.00525
535,0.00505
536,0.0050999997
537,0.0056499997
538,0.00615
539,0.0056
540,0.0056
541,0.00525
542,0.0059499997
543,0.0047
544,0.0055
545,0.0056499997
546,0.00605
547,0.0055
548,0.00605
549,0.00515
550,0.0050999997
551,0.0049
552,0.00575
553,0.00545
554,0.0064
555,0.0047
556,0.0058
557,0.00605
558,0.00465
559,0.0048499997
560,0.00495
561,0.0056499997
562,0.0058
563,0.00525
564,0.00695
565,0.0047
566,0.0042499998
567,0.00495
568,0.006
569,0.005
570,0.0056499997
571,0.0050999997
572,0.0058
573,0.00585
574,0.006
575,0.0047999998
576,0.0056499997
577,0.0052
578,0.00555
579,0.00515
580,0.0053999997
581,0.00555
582,0.00525
583,0.0064
584,0.0052
585,0.00575
586,0.0058
587,0.00495
588,0.0052
589,0.0067
590,0.0053499998
591,0.0041
592,0.0044
593,0.00555
594,0.0058
595,0.0053999997
596,0.00575
597,0.0064
598,0.00515
599,0.0056499997
600,0.0047999998
601,0.00655
602,0.0061999997
603,0.00605
604,0.0053499998
605,0.00545
606,0.0053999997
607,0.0049
608,0.00615
609,0.005
610,0.00525
611,0.00525
612,0.00515
613,0.0047999998
614,0.0061
615,0.00555
616,0.00545
617,0.0045499997
618,0.00555
619,0.00495
620,0.0049
621,0.0056
622,0.0045
623,0.0053499998
624,0.005
625,0.0052
626,0.0048499997
627,0.0061
628,0.00505
629,0.00515
630,0.005
631,0.0056499997
632,0.00585
633,0.006
634,0.0064
635,0.00615
636,0.0056
637,0.0053
638,0.0058999998
639,0.0058
640,0.0056999996
641,0.0056499997
642,0.005
643,0.00545
644,0.00545
645,0.0050999997
646,0.0050999997
647,0.0055
648,0.00525
649,0.0056
650,0.0064
651,0.00495
652,0.006
653,0.00545
654,0.0047999998
655,0.00575
656,0.0059499997
657,0.0056999996
658,0.00525
659,0.006
660,0.0053999997
661,0.00575
662,0.0056
663,0.0058
664,0.0053499998
665,0.006
666,0.0059499997
667,0.005
668,0.00545


==> plots/data_new/bp_awgn_hard_decision/bler_bp.csv <==
EbN0_dB,bler
-4,0.5599536299705505
-3,0.4959072172641754
-2,0.42532721161842346
-1,0.3508009910583496
0,0.27485740184783936
1,0.20291359722614288
2,0.13877719640731812
3,0.08694899827241898
4,0.0492577999830246
5,0.025366000831127167
6,0.0116054005920887
7,0.004735399968922138
8,0.0017703999765217304
9,0.0005766000249423087
10,0.0001483999949414283
11,3.18000020342879e-05
12,3.2000000373955118e-06
13,6.000000212225132e-07
14,0.0


==> plots/data_new/bp_awgn_hard_decision/bler_per_iter_filtered_10.csv <==
iter,bler
0,0.96975
1,0.96674997
2,0.95285
3,0.93315
4,0.90265
5,0.8743
6,0.82535
7,0.7844
8,0.72959995
9,0.75455
10,0.6701
11,0.65395
12,0.61974996
13,0.59095
14,0.57405
15,0.58065
16,0.5517
17,0.55509996
18,0.47509998
19,0.4985
20,0.5329
21,0.4881
22,0.3917
23,0.39545
24,0.36205
25,0.3398
26,0.29225
27,0.35224998
28,0.3277
29,0.2949
30,0.2638
31,0.25305
32,0.2852
33,0.28869998
34,0.2377
35,0.27054998
36,0.25435
37,0.23709999
38,0.23875
39,0.23574999
40,0.2155
41,0.18744999
42,0.20195
43,0.15834999
44,0.17404999
45,0.169
46,0.15269999
47,0.1837
48,0.15935
49,0.1345
50,0.1381
51,0.116749994
52,0.1107
53,0.14739999
54,0.11889999
55,0.100949995
56,0.10685
57,0.109749995
58,0.14455
59,0.093499996
60,0.09585
61,0.091299996
62,0.0946
63,0.10515
64,0.0849
65,0.09795
66,0.08935
67,0.090799995
68,0.080649994
69,0.0815
70,0.0801
71,0.085949995
72,0.081
73,0.08365
74,0.09725
75,0.09075
76,0.08185
77,0.081099994
78,0.085099995
79,0.089549996
80,0.0831
81,0.12459999
82,0.092599995
83,0.085949995
84,0.0779
85,0.1478
86,0.07945
87,0.0773
88,0.11229999
89,0.07915
90,0.078099996
91,0.1171
92,0.07285
93,0.075849995
94,0.076799996
95,0.07815
96,0.0773
97,0.0804
98,0.0757
99,0.08655
100,0.071449995
101,0.113699995
102,0.0743
103,0.0709
104,0.0795
105,0.0739
106,0.0718
107,0.07425
108,0.0739
109,0.0661
110,0.0694
111,0.07305
112,0.0831
113,0.082849994
114,0.07125
115,0.074
116,0.070549995
117,0.07035
118,0.0753
119,0.0681
120,0.0733
121,0.10695
122,0.078
123,0.066599995
124,0.063149996
125,0.06455
126,0.07425
127,0.06915
128,0.08475
129,0.06695
130,0.08185
131,0.0668
132,0.064399995
133,0.07075
134,0.07155
135,0.06305
136,0.06715
137,0.061449997
138,0.06435
139,0.07575
140,0.0645
141,0.0676
142,0.07035
143,0.0667
144,0.062699996
145,0.061049998
146,0.0609
147,0.1135
148,0.058849998
149,0.1033
150,0.06555
151,0.058
152,0.068349995
153,0.058799997
154,0.0626
155,0.06205
156,0.067999996
157,0.0635
158,0.0655
159,0.059249997
160,0.054899998
161,0.05645
162,0.05585
163,0.0635
164,0.0854
165,0.0543
166,0.0616
167,0.06695
168,0.05435
169,0.0569
170,0.069299996
171,0.0541
172,0.058399998
173,0.05455
174,0.061699998
175,0.0559
176,0.0535
177,0.06295
178,0.054899998
179,0.062299997
180,0.05435
181,0.05695
182,0.04995
183,0.063599996
184,0.07515
185,0.05205
186,0.060799997
187,0.05055
188,0.052849997
189,0.05295
190,0.0534
191,0.0506
192,0.04945
193,0.0537
194,0.05645
195,0.06295
196,0.052249998
197,0.0594
198,0.062299997
199,0.04835
200,0.0495
201,0.06085
202,0.05035
203,0.05015
204,0.0581
205,0.0501
206,0.04905
207,0.0626
208,0.0484
209,0.047849998
210,0.0602
211,0.0473
212,0.0492
213,0.049349997
214,0.049399998
215,0.04815
216,0.048499998
217,0.047599997
218,0.044949997
219,0.0479
220,0.05675
221,0.05955
222,0.04965
223,0.046299998
224,0.049
225,0.0484
226,0.060399998
227,0.0486
228,0.04645
229,0.048299998
230,0.060999997
231,0.04745
232,0.048
233,0.06505
234,0.066
235,0.04645
236,0.04525
237,0.0493
238,0.04685
239,0.0488
240,0.05895
241,0.0451
242,0.0462
243,0.05855
244,0.059249997
245,0.047199998
246,0.046099998
247,0.044299997
248,0.04395
249,0.048899997
250,0.0435
251,0.04555
252,0.046049997
253,0.04655
254,0.04315
255,0.04525
256,0.052649997
257,0.04735
258,0.0418
259,0.04545
260,0.0449
261,0.045599997
262,0.045849998
263,0.0448
264,0.0427
265,0.04425
266,0.0427
267,0.043199997
268,0.0438
269,0.04515
270,0.046
271,0.04505
272,0.0471
273,0.04525
274,0.04205
275,0.044499997
276,0.0442
277,0.04435
278,0.04415
279,0.04515
280,0.041649997
281,0.042999998
282,0.0459
283,0.0424
284,0.0418
285,0.04285
286,0.04505
287,0.045399997
288,0.044949997
289,0.04265
290,0.042999998
291,0.04195
292,0.04135
293,0.0455
294,0.04155
295,0.041899998
296,0.044549998
297,0.0466
298,0.0512
299,0.04295
300,0.04315
301,0.0545
302,0.0426
303,0.0423
304,0.050449997
305,0.042099997
306,0.0407
307,0.04075
308,0.04285
309,0.03975
310,0.039499998
311,0.0528
312,0.040549997
313,0.0412
314,0.0387
315,0.039
316,0.0381
317,0.03695
318,0.0418
319,0.049599998
320,0.0488
321,0.0438
322,0.04135
323,0.040149998
324,0.0415
325,0.04095
326,0.0403
327,0.051
328,0.0401
329,0.03775
330,0.042999998
331,0.040799998
332,0.042099997
333,0.038
334,0.0436
335,0.04155
336,0.040549997
337,0.053099997
338,0.039449997
339,0.03745
340,0.040599998
341,0.04315
342,0.039049998
343,0.0379
344,0.049349997
345,0.037499998
346,0.036849998
347,0.03785
348,0.0371
349,0.03665
350,0.04105
351,0.05495
352,0.0404
353,0.0389
354,0.03875
355,0.0424
356,0.042
357,0.0382
358,0.04855
359,0.03695
360,0.05015
361,0.0369
362,0.03775
363,0.03715
364,0.03875
365,0.0392
366,0.03645
367,0.03895
368,0.04105
369,0.037049998
370,0.03775
371,0.036849998
372,0.039449997
373,0.0358
374,0.03665
375,0.0394
376,0.04065
377,0.03715
378,0.03975
379,0.0371
380,0.0365
381,0.042
382,0.039499998
383,0.0354
384,0.03715
385,0.04175
386,0.037299998
387,0.037249997
388,0.036599997
389,0.0412
390,0.03755
391,0.04085
392,0.0369
393,0.0348
394,0.0369
395,0.038349997
396,0.0369
397,0.037499998
398,0.038149998
399,0.0346
400,0.0396
401,0.03645
402,0.041249998
403,0.037
404,0.038149998
405,0.054449998
406,0.037049998
407,0.034849998
408,0.0383
409,0.036149997
410,0.03695
411,0.053349998
412,0.03605
413,0.03745
414,0.0349
415,0.03315
416,0.0367
417,0.03405
418,0.036849998
419,0.0427
420,0.0354
421,0.03805
422,0.034849998
423,0.035499997
424,0.042349998
425,0.03635
426,0.03535
427,0.035949998
428,0.036
429,0.0412
430,0.036399998
431,0.0378
432,0.0365
433,0.04225
434,0.037
435,0.03445
436,0.0363
437,0.03455
438,0.03775
439,0.03535
440,0.035499997
441,0.036199998
442,0.0358
443,0.034399997
444,0.035499997
445,0.04315
446,0.0357
447,0.03715
448,0.03675
449,0.03475
450,0.0327
451,0.03605
452,0.03425
453,0.03255
454,0.033999998
455,0.0354
456,0.0402
457,0.035749998
458,0.033749998
459,0.035
460,0.035
461,0.0378
462,0.0345
463,0.0369
464,0.037499998
465,0.0369
466,0.036149997
467,0.0314
468,0.0365
469,0.037699997
470,0.03635
471,0.0347
472,0.0332
473,0.034199998
474,0.034399997
475,0.034849998
476,0.034199998
477,0.03635
478,0.035099998
479,0.0448
480,0.03535
481,0.045399997
482,0.0358
483,0.037
484,0.0361
485,0.04405
486,0.037249997
487,0.03625
488,0.0367
489,0.03605
490,0.037699997
491,0.035949998
492,0.033999998
493,0.035
494,0.03645
495,0.0346
496,0.034399997
497,0.033749998
498,0.03405


==> plots/data_new/bp_fading/bler_bp.csv <==
EbN0_dB,bler
-4,0.5672433972358704
-3,0.5168790221214294
-2,0.4646981954574585
-1,0.411281019449234
0,0.3592751920223236
1,0.3103592097759247
2,0.26444000005722046
3,0.22275540232658386
4,0.18588879704475403
5,0.1538189947605133
6,0.12665440142154694
7,0.1033330038189888
8,0.08376120030879974
9,0.06793360412120819
10,0.05514540150761604
11,0.04428759962320328
12,0.03558820113539696
13,0.02877900004386902
14,0.023042399436235428
15,0.018510200083255768
16,0.01497460063546896
17,0.012105800211429596
18,0.009763199836015701
19,0.008023999631404877
20,0.006464600097388029


==> plots/data_new/bp_fading/bler_per_iter_filtered_10.csv <==
iter,bler
0,0.95135
1,0.9431
2,0.9291
3,0.90225
4,0.8655
5,0.82885
6,0.79459995
7,0.7305
8,0.67324996
9,0.60365
10,0.5435
11,0.49345
12,0.45694998
13,0.42275
14,0.40045
15,0.37434998
16,0.36124998
17,0.3423
18,0.32565
19,0.3123
20,0.3065
21,0.29195
22,0.28945
23,0.28079998
24,0.26585
25,0.26325
26,0.2536
27,0.2534
28,0.2444
29,0.24335
30,0.24014999
31,0.2316
32,0.2324
33,0.226
34,0.218
35,0.21655
36,0.21405
37,0.21169999
38,0.20179999
39,0.20605
40,0.198
41,0.19295
42,0.18949999
43,0.18865
44,0.18779999
45,0.18464999
46,0.18155
47,0.18425
48,0.184
49,0.18114999
50,0.17359999
51,0.1786
52,0.1751
53,0.174
54,0.17095
55,0.17315
56,0.17359999
57,0.17475
58,0.17469999
59,0.17815
60,0.17035
61,0.17465
62,0.17755
63,0.1753
64,0.17355
65,0.16505
66,0.1672
67,0.16785
68,0.1687
69,0.17085
70,0.17074999
71,0.1663
72,0.16634999
73,0.1695
74,0.17185
75,0.17035
76,0.168
77,0.1739
78,0.1681
79,0.16849999
80,0.17105
81,0.1669
82,0.1661
83,0.16679999
84,0.1706
85,0.16375
86,0.16749999
87,0.16174999
88,0.1692
89,0.16855
90,0.17334999
91,0.16284999
92,0.16745
93,0.17009999
94,0.17019999
95,0.17195
96,0.1683
97,0.16875
98,0.16749999
99,0.16775
100,0.16485
101,0.16
102,0.16815
103,0.16974999
104,0.1714
105,0.1626
106,0.16194999
107,0.16524999
108,0.16675
109,0.16085
110,0.16325
111,0.16974999
112,0.16775
113,0.16354999
114,0.1645
115,0.16274999
116,0.1625
117,0.16745
118,0.16475
119,0.16405
120,0.1635
121,0.16595
122,0.16575
123,0.16405
124,0.16115
125,0.16409999
126,0.163
127,0.1604
128,0.16524999
129,0.16305
130,0.168
131,0.15959999
132,0.166
133,0.16045
134,0.15699999
135,0.1646
136,0.16225
137,0.16405
138,0.15945
139,0.167
140,0.15685
141,0.15844999
142,0.1626
143,0.16465
144,0.1586
145,0.1618
146,0.1619
147,0.1592
148,0.1635
149,0.1619
150,0.1595
151,0.16125
152,0.16165
153,0.161
154,0.15975
155,0.1626
156,0.16004999
157,0.15914999
158,0.163
159,0.16354999
160,0.16409999
161,0.15879999
162,0.1599
163,0.1598
164,0.16425
165,0.16049999
166,0.16135
167,0.16425
168,0.16075
169,0.15985
170,0.16075
171,0.16194999
172,0.16135
173,0.15785
174,0.16059999
175,0.16319999
176,0.1616
177,0.16215
178,0.15785
179,0.16135
180,0.1616
181,0.15924999
182,0.1599
183,0.16145
184,0.16085
185,0.1644
186,0.1611
187,0.16409999
188,0.1584
189,0.16045
190,0.1635
191,0.16025
192,0.1547
193,0.16205
194,0.16135
195,0.15765
196,0.15965
197,0.16045
198,0.15705
199,0.1558
200,0.15865
201,0.1602
202,0.15465
203,0.16035
204,0.1565
205,0.1577
206,0.15574999
207,0.1582
208,0.161
209,0.15955
210,0.15384999
211,0.15619999
212,0.1554
213,0.16075
214,0.15645
215,0.1633
216,0.15405
217,0.15965
218,0.1566
219,0.16165
220,0.16045
221,0.15834999
222,0.15715
223,0.1564
224,0.15654999
225,0.1593
226,0.1567
227,0.1574
228,0.15895
229,0.1564
230,0.153
231,0.15734999
232,0.1567
233,0.1592
234,0.15495
235,0.1551
236,0.15609999
237,0.156
238,0.1567
239,0.15615
240,0.1586
241,0.15815
242,0.15519999
243,0.15965
244,0.155
245,0.16139999
246,0.15525
247,0.1574
248,0.16145
249,0.1568
250,0.15255
251,0.1591
252,0.15555
253,0.1595
254,0.1589
255,0.15955
256,0.1609
257,0.155
258,0.15879999
259,0.15335
260,0.15775
261,0.1599
262,0.1593
263,0.1565
264,0.15394999
265,0.15495
266,0.154
267,0.15885
268,0.1589
269,0.15609999
270,0.15455
271,0.1583
272,0.15844999
273,0.1548
274,0.15345
275,0.1564
276,0.15775
277,0.1537
278,0.15865
279,0.16075
280,0.15515
281,0.159
282,0.1538
283,0.1576
284,0.15615
285,0.15394999
286,0.1592
287,0.159
288,0.15975
289,0.15754999
290,0.15965
291,0.15955
292,0.16
293,0.15585
294,0.15725
295,0.1548
296,0.15195
297,0.15205
298,0.15474999
299,0.14954999
300,0.15359999
301,0.1529
302,0.1533
303,0.15865
304,0.15975
305,0.15435
306,0.15615
307,0.15435
308,0.15525
309,0.1565
310,0.1584
311,0.1545
312,0.1551
313,0.15685
314,0.1532
315,0.15345
316,0.153
317,0.15394999
318,0.15725
319,0.15885
320,0.14985
321,0.15725
322,0.15339999
323,0.156
324,0.15405
325,0.1572
326,0.1556
327,0.15439999
328,0.15775
329,0.15314999
330,0.15775
331,0.1585
332,0.15175
333,0.15555
334,0.15699999
335,0.1557
336,0.15969999
337,0.156
338,0.15359999
339,0.15675
340,0.15275
341,0.15325
342,0.152
343,0.161
344,0.15515
345,0.1563
346,0.1583
347,0.15405
348,0.15365
349,0.15325
350,0.1576
351,0.15574999
352,0.15585
353,0.1521
354,0.1537
355,0.1538
356,0.15695
357,0.15465
358,0.1563
359,0.1559
360,0.15245
361,0.15124999
362,0.15535
363,0.15619999
364,0.1566
365,0.15574999
366,0.1603
367,0.15619999
368,0.1577
369,0.15685
370,0.161
371,0.1537
372,0.15339999
373,0.1565
374,0.1531
375,0.154
376,0.15505
377,0.1547
378,0.15605
379,0.15044999
380,0.15429999
381,0.15635
382,0.15515
383,0.15405
384,0.15429999
385,0.1589
386,0.15625
387,0.15619999
388,0.1564
389,0.15515
390,0.15224999
391,0.1554
392,0.15455
393,0.15555
394,0.1502
395,0.1523
396,0.15065
397,0.15545
398,0.16004999
399,0.15429999
400,0.1585
401,0.15895
402,0.15294999
403,0.15535
404,0.15355
405,0.15394999
406,0.1516
407,0.14795
408,0.1531
409,0.1576
410,0.15314999
411,0.15359999
412,0.15689999
413,0.14995
414,0.15335
415,0.15255
416,0.1557
417,0.15625
418,0.15525
419,0.15394999
420,0.15685
421,0.15585
422,0.15405
423,0.1512
424,0.15245
425,0.15275
426,0.15365
427,0.15455
428,0.1506
429,0.15709999
430,0.15595
431,0.1521
432,0.1557
433,0.1547
434,0.1531
435,0.15179999
436,0.15335
437,0.15529999
438,0.15585


==> plots/data_new/bp_fading_hard_decision/bler_bp.csv <==
EbN0_dB,bler
-4,0.6268028020858765
-3,0.5821086168289185
-2,0.5347380042076111
-1,0.48504340648651123
0,0.43459761142730713
1,0.384918212890625
2,0.33643099665641785
3,0.2900654077529907
4,0.2476413995027542
5,0.2094801962375641
6,0.1756131947040558
7,0.14552919566631317
8,0.11975120007991791
9,0.09840220212936401
10,0.08027820289134979
11,0.06521999835968018
12,0.05289220064878464
13,0.042803000658750534
14,0.03468099981546402
15,0.027915600687265396
16,0.022783000022172928
17,0.01846900023519993
18,0.014931400306522846
19,0.012386799789965153
20,0.010168200358748436


==> plots/data_new/bp_fading_hard_decision/bler_per_iter_filtered_10.csv <==
iter,bler
0,0.9618
1,0.96234995
2,0.95089996
3,0.94114995
4,0.9101
5,0.88205
6,0.82734996
7,0.8218
8,0.80324996
9,0.72924995
10,0.73579997
11,0.68724996
12,0.67675
13,0.63765
14,0.6419
15,0.65155
16,0.5714
17,0.57655
18,0.5663
19,0.56299996
20,0.54045
21,0.4851
22,0.50055
23,0.5305
24,0.46315
25,0.51155
26,0.4484
27,0.4274
28,0.42929998
29,0.45925
30,0.39929998
31,0.41204998
32,0.44509998
33,0.42885
34,0.40175
35,0.41889998
36,0.38795
37,0.36515
38,0.3362
39,0.36444998
40,0.3163
41,0.3552
42,0.3437
43,0.30304998
44,0.3023
45,0.3261
46,0.31535
47,0.29105
48,0.32095
49,0.28219998
50,0.29705
51,0.29075
52,0.33159998
53,0.27265
54,0.269
55,0.27895
56,0.26334998
57,0.30085
58,0.25364998
59,0.2662
60,0.2583
61,0.2521
62,0.2882
63,0.26319999
64,0.2856
65,0.25225
66,0.25239998
67,0.2472
68,0.2447
69,0.25435
70,0.2489
71,0.2377
72,0.24659999
73,0.2445
74,0.2489
75,0.24845
76,0.26475
77,0.24825
78,0.24395
79,0.24634999
80,0.23879999
81,0.23564999
82,0.25184998
83,0.23895
84,0.2419
85,0.22964999
86,0.25085
87,0.23265
88,0.24145
89,0.2471
90,0.24039999
91,0.23255
92,0.23179999
93,0.24659999
94,0.23625
95,0.2324
96,0.23015
97,0.23635
98,0.23584999
99,0.24614999
100,0.24665
101,0.2285
102,0.2391
103,0.23574999
104,0.23674999
105,0.23595
106,0.22375
107,0.2395
108,0.2419
109,0.2276
110,0.22244999
111,0.2324
112,0.24035
113,0.21945
114,0.2285
115,0.226
116,0.23124999
117,0.2279
118,0.2234
119,0.22645
120,0.2226
121,0.227
122,0.22715
123,0.2242
124,0.2306
125,0.22604999
126,0.22524999
127,0.22375
128,0.2244
129,0.22164999
130,0.2288
131,0.21775
132,0.2189
133,0.21984999
134,0.2189
135,0.22354999
136,0.2269
137,0.22185
138,0.2261
139,0.22315
140,0.2118
141,0.2136
142,0.22289999
143,0.21955
144,0.21355
145,0.21814999
146,0.21595
147,0.2172
148,0.2165
149,0.21415
150,0.21345
151,0.20989999
152,0.21345
153,0.21239999
154,0.2227
155,0.21274999
156,0.22225
157,0.21175
158,0.2127
159,0.21235
160,0.21374999
161,0.20775
162,0.21139999
163,0.21315
164,0.21579999
165,0.22119999
166,0.21544999
167,0.2131
168,0.22174999
169,0.21329999
170,0.2086
171,0.21425
172,0.20875
173,0.2069
174,0.2111
175,0.2154
176,0.21215
177,0.20865
178,0.21149999
179,0.21045
180,0.2128
181,0.20435
182,0.20944999
183,0.21145
184,0.2219
185,0.214
186,0.21525
187,0.21624999
188,0.2078
189,0.2077
190,0.213
191,0.20629999
192,0.21014999
193,0.2119
194,0.2094
195,0.2085
196,0.2059
197,0.21155
198,0.20494999
199,0.20394999
200,0.2082
201,0.20979999
202,0.20924999
203,0.2104
204,0.22145
205,0.20805
206,0.20535
207,0.2095
208,0.214
209,0.20785
210,0.2084
211,0.2083
212,0.20635
213,0.2094
214,0.2067
215,0.20979999
216,0.20435
217,0.20715
218,0.2078
219,0.20995
220,0.20995
221,0.2122
222,0.2092
223,0.2078
224,0.20789999
225,0.2091
226,0.20899999
227,0.2083
228,0.20795
229,0.20539999
230,0.20439999
231,0.2082
232,0.20275
233,0.2096
234,0.2024
235,0.20729999
236,0.20615
237,0.20799999
238,0.2065
239,0.20539999
240,0.2083
241,0.20645
242,0.20324999
243,0.20805
244,0.20705
245,0.21069999
246,0.20385
247,0.20799999
248,0.20834999
249,0.2007
250,0.20355
251,0.2059
252,0.204
253,0.2103
254,0.20484999
255,0.20475
256,0.21135
257,0.20725
258,0.2091
259,0.20115
260,0.2065
261,0.20385
262,0.2083
263,0.20459999
264,0.20565
265,0.20475
266,0.20684999
267,0.20865
268,0.2103
269,0.20205
270,0.205
271,0.20555
272,0.20854999
273,0.2105
274,0.20075
275,0.20944999
276,0.2085
277,0.20459999
278,0.20619999
279,0.20979999
280,0.1987
281,0.20719999
282,0.20705
283,0.20369999
284,0.20725
285,0.20099999
286,0.21
287,0.2075
288,0.21065
289,0.2039
290,0.2082
291,0.20775
292,0.20854999
293,0.20834999
294,0.20744999
295,0.20465
296,0.2043
297,0.20314999
298,0.206
299,0.20744999
300,0.20754999
301,0.20449999
302,0.20255
303,0.20619999
304,0.21075
305,0.20445
306,0.2059
307,0.20494999
308,0.20735
309,0.2068
310,0.20844999
311,0.20369999
312,0.2049
313,0.2047
314,0.20574999
315,0.2086
316,0.20775
317,0.20345
318,0.20515
319,0.20805
320,0.2041
321,0.2086
322,0.20584999
323,0.20699999
324,0.204
325,0.2105
326,0.2058
327,0.2033
328,0.21045
329,0.20154999
330,0.20944999
331,0.21135
332,0.20459999
333,0.20805
334,0.20234999
335,0.20729999
336,0.20629999
337,0.20565
338,0.20484999
339,0.20455
340,0.20445
341,0.20199999
342,0.2056
343,0.2084
344,0.20475
345,0.20265
346,0.2075
347,0.20854999
348,0.20494999
349,0.20674999
350,0.2048
351,0.2026
352,0.20545
353,0.20295
354,0.2016
355,0.2077
356,0.20944999
357,0.2039
358,0.2075
359,0.20525
360,0.203
361,0.20304999
362,0.20889999
363,0.20889999
364,0.2068
365,0.2086
366,0.21194999
367,0.20605
368,0.20594999
369,0.2076
370,0.21069999
371,0.206
372,0.2024
373,0.2091
374,0.20234999
375,0.20549999
376,0.20205
377,0.20664999
378,0.20639999
379,0.20115
380,0.20565
381,0.2048
382,0.2085
383,0.20414999
384,0.20825
385,0.21229999
386,0.2058
387,0.2056
388,0.2048
389,0.20355
390,0.20304999
391,0.20785
392,0.20735
393,0.2085
394,0.20414999
395,0.20195
396,0.20289999
397,0.2061
398,0.2087
399,0.20515
400,0.21245
401,0.20705
402,0.20735
403,0.20539999
404,0.2049
405,0.2043
406,0.2041
407,0.1982
408,0.20435
409,0.2112
410,0.20349999
411,0.2023
412,0.21165
413,0.20324999
414,0.2047
415,0.20504999
416,0.2052
417,0.20715
418,0.20515
419,0.20625
420,0.20854999
421,0.2016
422,0.20639999
423,0.2038
424,0.20754999
425,0.20735
426,0.20645
427,0.20549999
428,0.20394999
429,0.20895
430,0.2051
431,0.20394999
432,0.20775
433,0.20695
434,0.20345
435,0.2057
436,0.20594999
437,0.20515
438,0.20844999
439,0.2047
440,0.20539999
441,0.20345
442,0.2058
443,0.2048
444,0.2008
445,0.2066
446,0.20625
447,0.20455
448,0.20565
449,0.2008
450,0.2084
451,0.2076
452,0.20154999
453,0.20504999
454,0.20535
455,0.20195
456,0.20009999
457,0.20555
458,0.20269999
459,0.20089999
460,0.20484999
461,0.2024
462,0.2056
463,0.20255
464,0.20539999
465,0.20594999
466,0.20435
467,0.20459999
468,0.2042
469,0.20545
470,0.20375
471,0.20359999
472,0.2048
473,0.2067
474,0.2061
475,0.2076
476,0.1997
477,0.20359999
478,0.2042
479,0.20154999
480,0.2057
481,0.20549999
482,0.2041
483,0.21114999
484,0.20775
485,0.20529999
486,0.20195
487,0.20635
488,0.20594999
489,0.2112
490,0.20359999
491,0.2024
492,0.2052
493,0.20594999
494,0.20619999
495,0.20439999
496,0.21135
497,0.20075
498,0.21165


==> plots/data_new/bp_rl_awgn/bler_bp.csv <==
EbN0_dB,bler
-4,0.5120266079902649
-3,0.440225213766098
-2,0.3632124066352844
-1,0.28308621048927307
0,0.2063090056180954
1,0.13728980720043182
2,0.0817980021238327
3,0.042553599923849106
4,0.018701400607824326
5,0.006712799891829491
6,0.00191880005877465
7,0.00037719999090768397
8,5.4600001021753997e-05
9,6.600000233447645e-06
10,4.0000000467443897e-07
11,0.0
12,0.0


==> plots/data_new/bp_rl_awgn/bler_per_iter.csv <==
iter,bler
0,0.96035
1,0.9604
2,0.94909996
3,0.9374
4,0.91795
5,0.9048
6,0.891
7,0.87119997
8,0.86184996
9,0.84819996
10,0.8254
11,0.8023
12,0.7858
13,0.75935
14,0.72969997
15,0.71594995
16,0.68705
17,0.66195
18,0.63965
19,0.61855
20,0.60265
21,0.58704996
22,0.55945
23,0.5433
24,0.52225
25,0.50295
26,0.49194998
27,0.47265
28,0.4534
29,0.44669998
30,0.43245
31,0.41889998
32,0.40745
33,0.40309998
34,0.38994998
35,0.3793
36,0.36839998
37,0.3597
38,0.3561
39,0.34305
40,0.33955
41,0.32685
42,0.3189
43,0.3066
44,0.2882
45,0.28959998
46,0.27925
47,0.2741
48,0.26635
49,0.258
50,0.25875
51,0.24679999
52,0.2465
53,0.23304999
54,0.22469999
55,0.2183
56,0.20764999
57,0.20875
58,0.20025
59,0.19049999
60,0.1838
61,0.17975
62,0.17565
63,0.17019999
64,0.16165
65,0.1575
66,0.15815
67,0.15384999
68,0.1466
69,0.1442
70,0.1415
71,0.13769999
72,0.12754999
73,0.12825
74,0.12019999
75,0.11955
76,0.11525
77,0.1083
78,0.10985
79,0.107149996
80,0.102299996
81,0.10125
82,0.09775
83,0.096949995
84,0.0916
85,0.09055
86,0.0866
87,0.08435
88,0.085149996
89,0.07815
90,0.0802
91,0.08035
92,0.07535
93,0.074099995
94,0.07165
95,0.070999995
96,0.0707
97,0.068399996
98,0.0667
99,0.06295
100,0.0651
101,0.06275
102,0.060549997
103,0.0596
104,0.06075
105,0.058149997
106,0.0557
107,0.0548
108,0.0537
109,0.050249998
110,0.05035
111,0.0473
112,0.04875
113,0.049149998
114,0.045849998
115,0.04575
116,0.04705
117,0.04085
118,0.044299997
119,0.0431
120,0.04005
121,0.04065
122,0.038599998
123,0.03915
124,0.03765
125,0.03965
126,0.038799997
127,0.038149998
128,0.037699997
129,0.03625
130,0.03635
131,0.0346
132,0.034399997
133,0.032199997
134,0.03195
135,0.030849999
136,0.029749999
137,0.0309
138,0.02955
139,0.03015
140,0.0299
141,0.028549999
142,0.029849999
143,0.02825
144,0.026649999
145,0.0251
146,0.02805
147,0.0268
148,0.0274
149,0.0255
150,0.02515
151,0.02515
152,0.02685
153,0.0256
154,0.025349999
155,0.025999999
156,0.02455
157,0.02575
158,0.02365
159,0.02405
160,0.02685
161,0.024249999
162,0.0255
163,0.0234
164,0.02255
165,0.022049999
166,0.022699999
167,0.023
168,0.02265
169,0.02185
170,0.023049999
171,0.020299999
172,0.020299999
173,0.021499999
174,0.01965
175,0.02005
176,0.021699999
177,0.022049999
178,0.0229
179,0.0209
180,0.0208
181,0.01915
182,0.022249999
183,0.01955
184,0.0212
185,0.021049999
186,0.01915
187,0.0201
188,0.01965
189,0.02015
190,0.019299999
191,0.02025
192,0.01945
193,0.01925
194,0.01835
195,0.0186
196,0.018099999
197,0.017549999
198,0.0179
199,0.0185
200,0.01825
201,0.0188
202,0.018099999
203,0.01675
204,0.0173
205,0.01675
206,0.01835
207,0.01735
208,0.01835
209,0.01925
210,0.01845
211,0.0187
212,0.018199999
213,0.0176
214,0.017649999
215,0.0176
216,0.01565
217,0.0184
218,0.014649999
219,0.01575
220,0.01595
221,0.01585
222,0.0162
223,0.0158
224,0.016099999
225,0.0167
226,0.01685
227,0.017199999
228,0.016549999
229,0.0169
230,0.01745
231,0.01585
232,0.0167
233,0.0154
234,0.016549999
235,0.015149999
236,0.015249999
237,0.015299999
238,0.0155
239,0.014699999
240,0.01535
241,0.0154
242,0.014049999
243,0.0149
244,0.0168
245,0.0154
246,0.01495
247,0.015999999
248,0.015899999
249,0.01485
250,0.014149999
251,0.014649999
252,0.01615
253,0.01555
254,0.0176
255,0.0165
256,0.01505
257,0.01695
258,0.014049999
259,0.014049999
260,0.01265
261,0.014649999
262,0.013499999
263,0.015149999
264,0.012949999
265,0.0148
266,0.0154
267,0.0173
268,0.0155
269,0.01285
270,0.0128
271,0.01485
272,0.013549999
273,0.01565
274,0.0134499995
275,0.014049999
276,0.0133
277,0.01275
278,0.0137
279,0.0132
280,0.01215
281,0.01315
282,0.0143
283,0.014149999
284,0.013599999
285,0.01265
286,0.01335
287,0.01365
288,0.014699999
289,0.01565
290,0.01505
291,0.01285
292,0.014649999
293,0.01485
294,0.0134
295,0.0123499995
296,0.014149999
297,0.01335
298,0.0138
299,0.012999999
300,0.0128999995
301,0.013049999
302,0.01365
303,0.01445
304,0.0128999995
305,0.012449999
306,0.0122
307,0.0123
308,0.01365
309,0.01145
310,0.011349999
311,0.01445
312,0.0126
313,0.013599999
314,0.011849999
315,0.014049999
316,0.0139
317,0.01325
318,0.01445
319,0.0142
320,0.0127
321,0.0131
322,0.015149999
323,0.01325
324,0.01365
325,0.0133
326,0.014149999
327,0.01325
328,0.01395
329,0.013549999
330,0.013499999
331,0.0139999995
332,0.012999999
333,0.0133
334,0.014149999
335,0.01325
336,0.01265
337,0.011899999
338,0.0123499995
339,0.011949999
340,0.0128
341,0.013549999
342,0.0142
343,0.01425
344,0.01315
345,0.01365
346,0.0133
347,0.0117999995
348,0.0142
349,0.01275
350,0.01325
351,0.0137
352,0.01225
353,0.014149999
354,0.01265
355,0.012499999
356,0.013599999
357,0.0112499995
358,0.01165
359,0.01315
360,0.011849999
361,0.01215
362,0.01265
363,0.0128999995
364,0.0128
365,0.013549999
366,0.0127
367,0.01335
368,0.011
369,0.011899999
370,0.012499999
371,0.0122
372,0.011949999
373,0.012949999
374,0.01255
375,0.01285
376,0.01215
377,0.01065
378,0.011
379,0.0123
380,0.013549999
381,0.012999999
382,0.01115
383,0.0115
384,0.0104
385,0.0117
386,0.012399999
387,0.011399999
388,0.01175
389,0.0121
390,0.01315
391,0.011399999
392,0.013599999
393,0.013499999
394,0.01105
395,0.0134
396,0.010799999
397,0.01165
398,0.01175
399,0.0112
400,0.0127
401,0.011
402,0.011299999
403,0.011399999
404,0.0112499995
405,0.01095
406,0.011849999
407,0.010749999
408,0.01275
409,0.0109
410,0.0109
411,0.0117
412,0.0117999995
413,0.01265
414,0.0134
415,0.0123499995
416,0.0112
417,0.012949999
418,0.011399999
419,0.010799999
420,0.0111
421,0.01115
422,0.0123499995
423,0.010799999
424,0.010249999
425,0.01175
426,0.0131
427,0.0128999995
428,0.01165
429,0.01105
430,0.0123
431,0.01285
432,0.0112
433,0.0123499995
434,0.012999999
435,0.0117999995
436,0.0117
437,0.011399999
438,0.0128999995
439,0.011349999
440,0.011949999
441,0.0115
442,0.01165
443,0.0127
444,0.01225
445,0.01225
446,0.01275
447,0.010749999
448,0.0116
449,0.0106
450,0.012949999
451,0.01205
452,0.012949999
453,0.011949999
454,0.01375
455,0.0139999995
456,0.011349999
457,0.011849999
458,0.009649999
459,0.0111
460,0.0121
461,0.0111
462,0.0131
463,0.012449999
464,0.01205
465,0.01375
466,0.01225
467,0.0133
468,0.01255
469,0.013549999
470,0.0139
471,0.0127
472,0.01115
473,0.0104
474,0.01165
475,0.0111
476,0.0117999995
477,0.01095
478,0.012
479,0.013049999
480,0.01255
481,0.01325
482,0.011299999
483,0.012399999
484,0.0111
485,0.0112499995
486,0.0123499995
487,0.0115
488,0.0123
489,0.012499999
490,0.01315
491,0.0132
492,0.0132
493,0.0127
494,0.011899999
495,0.01475
496,0.013049999
497,0.0123499995
498,0.014049999
499,0.0121
500,0.0123499995
501,0.0117999995
502,0.0121
503,0.0128999995
504,0.01115
505,0.0123499995
506,0.0122
507,0.01265
508,0.0131
509,0.0126
510,0.0138
511,0.01045
512,0.010799999
513,0.011849999
514,0.01055
515,0.0099
516,0.010799999
517,0.0106999995
518,0.0117999995
519,0.0122
520,0.012399999
521,0.01215
522,0.011349999
523,0.011849999
524,0.01175
525,0.0126
526,0.01095
527,0.01095
528,0.0109
529,0.011
530,0.01
531,0.009
532,0.01035
533,0.00945
534,0.0111
535,0.010799999
536,0.01005
537,0.0109
538,0.0122
539,0.01105
540,0.0128
541,0.0117
542,0.011899999
543,0.0116
544,0.0111
545,0.01175
546,0.0111
547,0.01115
548,0.0105
549,0.01035
550,0.010849999
551,0.0117
552,0.0116
553,0.01
554,0.010749999
555,0.0115
556,0.009699999
557,0.01065
558,0.01165
559,0.01095
560,0.0094
561,0.01035
562,0.00985
563,0.011849999
564,0.0101
565,0.010199999
566,0.0105
567,0.01105
568,0.0094
569,0.010749999
570,0.01115
571,0.0094
572,0.01105
573,0.0105
574,0.01005
575,0.0090499995
576,0.0101
577,0.012
578,0.009099999
579,0.01175
580,0.00955
581,0.0106
582,0.0088
583,0.01095
584,0.010199999
585,0.0090499995
586,0.01145
587,0.011349999
588,0.01215
589,0.00945
590,0.01
591,0.010849999
592,0.0106
593,0.0112
594,0.01005
595,0.0095
596,0.01155
597,0.0104
598,0.0103
599,0.0115
600,0.00955
601,0.011349999
602,0.00985
603,0.0106999995
604,0.009699999
605,0.011299999
606,0.01065
607,0.0083
608,0.0095
609,0.00955
610,0.0092
611,0.01005
612,0.01005
613,0.010199999
614,0.01105
615,0.0117
616,0.01065
617,0.01145
618,0.0117999995
619,0.0123499995
620,0.0117999995
621,0.011899999
622,0.011
623,0.010799999
624,0.01065
625,0.01115
626,0.01175
627,0.01105
628,0.0103
629,0.0105
630,0.01095
631,0.01
632,0.0099
633,0.01005
634,0.00945
635,0.009649999
636,0.0098
637,0.0101
638,0.010749999
639,0.01045
640,0.010249999
641,0.00895
642,0.010749999
643,0.009649999
644,0.00995
645,0.010849999
646,0.00985
647,0.0104
648,0.0099
649,0.009699999
650,0.010199999
651,0.0104
652,0.01035
653,0.01065
654,0.0101
655,0.00875
656,0.00845
657,0.0083
658,0.0081
659,0.0092
660,0.00895
661,0.008549999
662,0.009149999
663,0.011299999
664,0.00995
665,0.01055
666,0.00975
667,0.00945
668,0.00975
669,0.0095
670,0.00945
671,0.00985
672,0.0115
673,0.0109
674,0.01055
675,0.010199999
676,0.009
677,0.0095999995
678,0.00955
679,0.0112
680,0.01035
681,0.00935
682,0.0098
683,0.010199999
684,0.01105
685,0.0089
686,0.010849999
687,0.00935
688,0.0090499995
689,0.0095
690,0.009699999
691,0.01115
692,0.0105
693,0.01035
694,0.0094
695,0.0094
696,0.00955
697,0.008549999
698,0.008599999
699,0.0104
700,0.011399999
701,0.009649999
702,0.0106
703,0.01005
704,0.0112499995
705,0.011
706,0.0101
707,0.0103
708,0.0088
709,0.0092
710,0.0106999995
711,0.0101
712,0.00975
713,0.00985
714,0.00945
715,0.0111
716,0.0095999995
717,0.0083
718,0.00875
719,0.009649999
720,0.00895
721,0.00975
722,0.00935
723,0.00975
724,0.00925
725,0.00925
726,0.01035
727,0.00945
728,0.01005
729,0.00875
730,0.0090499995
731,0.00925
732,0.0103
733,0.00925
734,0.00885
735,0.0092
736,0.0103
737,0.008549999
738,0.009649999
739,0.00815
740,0.00845
741,0.009099999
742,0.00865
743,0.0089
744,0.00985
745,0.00775
746,0.00815
747,0.00835
748,0.0081
749,0.0089
750,0.0088
751,0.0093
752,0.008549999
753,0.0079499995
754,0.0075
755,0.0076499996
756,0.0081
757,0.0084999995
758,0.00745
759,0.00775
760,0.0088
761,0.00815
762,0.0083
763,0.00835
764,0.0079499995
765,0.008049999
766,0.009099999
767,0.00885
768,0.00875
769,0.0089
770,0.0075499997
771,0.0088
772,0.0075999997
773,0.0083
774,0.0101
775,0.009149999
776,0.00875
777,0.00865
778,0.0077
779,0.009149999
780,0.0094
781,0.0084
782,0.009
783,0.00785
784,0.0067999996
785,0.0072
786,0.0082
787,0.0076499996
788,0.0078
789,0.00865
790,0.00955
791,0.0112
792,0.0101
793,0.009149999
794,0.0092
795,0.00975
796,0.00985
797,0.010849999
798,0.0103
799,0.00925
800,0.0084
801,0.008599999
802,0.0081
803,0.0088
804,0.00845
805,0.00845
806,0.00825
807,0.00815
808,0.0075999997
809,0.00785
810,0.007999999
811,0.0079
812,0.0103
813,0.0084
814,0.0083
815,0.009
816,0.0084
817,0.0078
818,0.0092
819,0.008049999
820,0.0092
821,0.00845
822,0.00825
823,0.0087
824,0.00785
825,0.008049999
826,0.0079
827,0.0088
828,0.00865
829,0.00875
830,0.00815
831,0.0075
832,0.0069
833,0.008049999
834,0.008599999
835,0.00895
836,0.00895
837,0.00845
838,0.00835
839,0.0075499997
840,0.010249999
841,0.0095999995
842,0.0082
843,0.009149999
844,0.009149999
845,0.0092
846,0.009699999
847,0.0094
848,0.0090499995
849,0.009099999
850,0.0084
851,0.0071
852,0.0084
853,0.0092
854,0.0088
855,0.0077
856,0.0079499995
857,0.009649999
858,0.0090499995
859,0.00935
860,0.0079
861,0.0089
862,0.00925
863,0.007999999
864,0.008549999
865,0.009649999
866,0.0112499995
867,0.00995
868,0.01
869,0.0089
870,0.0088
871,0.00985
872,0.0099
873,0.010199999
874,0.00945
875,0.009649999
876,0.010199999
877,0.0101499995
878,0.00895
879,0.009099999
880,0.0087
881,0.00775
882,0.0092
883,0.0075999997
884,0.0105
885,0.0078
886,0.0088
887,0.0092
888,0.00825
889,0.009
890,0.00875
891,0.00945
892,0.009649999
893,0.0079499995
894,0.00845
895,0.0083
896,0.0083
897,0.00975
898,0.008599999
899,0.009099999
900,0.008599999
901,0.008049999
902,0.0090499995
903,0.008549999
904,0.00975
905,0.0087
906,0.00925
907,0.009149999
908,0.00955
909,0.01
910,0.009
911,0.00955
912,0.00845
913,0.008549999
914,0.00835
915,0.00935
916,0.0092
917,0.00895
918,0.009
919,0.00995
920,0.00865
921,0.009099999
922,0.00955
923,0.0095
924,0.008599999
925,0.00885
926,0.009649999
927,0.0084999995
928,0.01065
929,0.0094
930,0.00975
931,0.0105
932,0.010849999
933,0.0099
934,0.010249999
935,0.00935
936,0.0084999995
937,0.00885
938,0.0093
939,0.009099999
940,0.0087
941,0.00985
942,0.00875
943,0.00945
944,0.008549999
945,0.0075499997
946,0.0099
947,0.0092
948,0.0099
949,0.0078
950,0.0089
951,0.0095999995
952,0.0075499997
953,0.00685
954,0.0076499996
955,0.0077
956,0.0075
957,0.0070499997
958,0.0083
959,0.00665
960,0.0092
961,0.0077
962,0.0074
963,0.007999999
964,0.00845
965,0.0072999997
966,0.008549999
967,0.0084999995
968,0.008599999
969,0.00745
970,0.0075999997
971,0.00845
972,0.0067999996
973,0.0072999997
974,0.00925
975,0.00835
976,0.0075
977,0.0081
978,0.00815
979,0.008599999
980,0.0079499995
981,0.008049999
982,0.00825
983,0.008549999
984,0.0075999997
985,0.0075999997
986,0.00825
987,0.0073499996
988,0.0066
989,0.00725
990,0.0075499997
991,0.00715
992,0.00825
993,0.0090499995
994,0.00715
995,0.0071
996,0.0076499996
997,0.00825
998,0.00865
999,0.0081
1000,0.0089
1001,0.0099
1002,0.009649999
1003,0.00825
1004,0.0095999995
1005,0.009
1006,0.00865
1007,0.00895
1008,0.0087
1009,0.00945
1010,0.00815
1011,0.00785
1012,0.0095
1013,0.00845
1014,0.00895
1015,0.00825
1016,0.00885
1017,0.0101499995
1018,0.0106999995
1019,0.0090499995
1020,0.00985
1021,0.009
1022,0.0077
1023,0.0093
1024,0.00835
1025,0.00845
1026,0.0079
1027,0.00715
1028,0.0078
1029,0.00785
1030,0.0075499997
1031,0.00695
1032,0.0079
1033,0.0077
1034,0.0070499997
1035,0.0064
1036,0.0076499996
1037,0.00835
1038,0.0064499998
1039,0.008599999
1040,0.00845
1041,0.00785
1042,0.009149999
1043,0.00985
1044,0.00745
1045,0.0095
1046,0.0075999997
1047,0.00995
1048,0.0090499995
1049,0.009
1050,0.0081
1051,0.0079
1052,0.00875
1053,0.0076499996
1054,0.00815
1055,0.0077
1056,0.0075499997
1057,0.00775
1058,0.0082
1059,0.0082
1060,0.0081
1061,0.0079499995
1062,0.00845
1063,0.0093
1064,0.0087
1065,0.01055
1066,0.01005
1067,0.0098
1068,0.009
1069,0.0106999995
1070,0.010249999
1071,0.0092
1072,0.00885
1073,0.009
1074,0.0088
1075,0.00845
1076,0.0070499997
1077,0.008049999
1078,0.009099999
1079,0.008599999
1080,0.0075999997
1081,0.008599999
1082,0.0084
1083,0.008549999
1084,0.0088
1085,0.008599999
1086,0.0088
1087,0.00865
1088,0.00815
1089,0.00865
1090,0.00825
1091,0.00865
1092,0.0069999998
1093,0.00825
1094,0.009
1095,0.00725
1096,0.0072
1097,0.00845
1098,0.0078
1099,0.00845
1100,0.0075999997
1101,0.00815
1102,0.008049999
1103,0.0084
1104,0.0092
1105,0.0075
1106,0.0079499995
1107,0.0082
1108,0.0067999996
1109,0.0083
1110,0.00775
1111,0.009099999
1112,0.00885
1113,0.00895
1114,0.00885
1115,0.0079499995
1116,0.0083
1117,0.009
1118,0.0095999995
1119,0.00865
1120,0.0087
1121,0.007999999
1122,0.0079499995
1123,0.0074
1124,0.00825
1125,0.00955
1126,0.00875
1127,0.00885
1128,0.00945
1129,0.01035
1130,0.0081
1131,0.0074
1132,0.00725
1133,0.00815
1134,0.0071
1135,0.0069
1136,0.0084
1137,0.00605
1138,0.0070499997
1139,0.0075999997
1140,0.0075
1141,0.0078
1142,0.0073499996
1143,0.00695
1144,0.0072
1145,0.0079499995
1146,0.00875
1147,0.0067
1148,0.0081
1149,0.0079
1150,0.0087
1151,0.0092
1152,0.0089
1153,0.00925
1154,0.0083
1155,0.0073499996
1156,0.0078
1157,0.008049999
1158,0.0074
1159,0.00875
1160,0.00695
1161,0.00745
1162,0.0072
1163,0.0061
1164,0.0070499997
1165,0.0072
1166,0.0073499996
1167,0.0072
1168,0.0069
1169,0.0069999998
1170,0.0078
1171,0.0069
1172,0.00685
1173,0.0083
1174,0.0071
1175,0.00975
1176,0.00875
1177,0.0090499995
1178,0.0083
1179,0.00665
1180,0.0067999996
1181,0.00715
1182,0.00785
1183,0.0081
1184,0.00655
1185,0.008049999
1186,0.007999999
1187,0.00955
1188,0.008599999
1189,0.011299999
1190,0.0101
1191,0.00835
1192,0.00785
1193,0.00775
1194,0.00825
1195,0.0079
1196,0.00635
1197,0.0083
1198,0.007999999
1199,0.0077
1200,0.0073499996
1201,0.0079499995
1202,0.0079499995
1203,0.00785
1204,0.00945
1205,0.0084999995
1206,0.009
1207,0.0072
1208,0.00825
1209,0.0076499996
1210,0.0078
1211,0.00695
1212,0.0069
1213,0.007999999
1214,0.0072999997
1215,0.0082
1216,0.0075499997
1217,0.0089
1218,0.008549999
1219,0.0087
1220,0.00655
1221,0.0061
1222,0.0061999997
1223,0.0070499997
1224,0.00725
1225,0.00825
1226,0.00785
1227,0.01005
1228,0.01055
1229,0.00895
1230,0.009649999
1231,0.007999999
1232,0.00895
1233,0.0076499996
1234,0.0070499997
1235,0.00875
1236,0.00835
1237,0.00875
1238,0.0078
1239,0.00865
1240,0.0083
1241,0.0081
1242,0.0087
1243,0.0075499997
1244,0.0072999997
1245,0.0082
1246,0.0075
1247,0.0083
1248,0.0067
1249,0.0075999997
1250,0.00725
1251,0.007999999
1252,0.0087
1253,0.008549999
1254,0.0094
1255,0.0082
1256,0.0067
1257,0.0067
1258,0.0069999998
1259,0.0072999997
1260,0.007999999
1261,0.0084
1262,0.0098
1263,0.00895
1264,0.0076499996
1265,0.00635
1266,0.00785
1267,0.0064999997
1268,0.0067
1269,0.00935
1270,0.00865
1271,0.00635
1272,0.00825
1273,0.0071
1274,0.0075499997
1275,0.00815
1276,0.0084
1277,0.0075
1278,0.00785
1279,0.007999999
1280,0.0064499998
1281,0.00865
1282,0.00775
1283,0.0067
1284,0.008599999
1285,0.0072
1286,0.0082
1287,0.009149999
1288,0.0069
1289,0.00835
1290,0.0084999995
1291,0.009
1292,0.00785
1293,0.0064499998
1294,0.0081
1295,0.00785
1296,0.0079499995
1297,0.0092
1298,0.00825
1299,0.00785
1300,0.008049999
1301,0.00775
1302,0.00835
1303,0.00715
1304,0.00865
1305,0.0075999997
1306,0.0063
1307,0.00745
1308,0.0066
1309,0.00665
1310,0.00695
1311,0.0075499997
1312,0.0075499997
1313,0.0071
1314,0.0064499998
1315,0.00685
1316,0.0066
1317,0.0064499998
1318,0.0079499995
1319,0.008049999
1320,0.0083
1321,0.00695
1322,0.0075999997
1323,0.00775
1324,0.0075499997
1325,0.00715
1326,0.0073499996
1327,0.00725
1328,0.0073499996
1329,0.00635
1330,0.0067999996
1331,0.00605
1332,0.00775
1333,0.0072
1334,0.0069999998
1335,0.0073499996
1336,0.00775
1337,0.00695
1338,0.0074
1339,0.00815
1340,0.009149999
1341,0.0075499997
1342,0.0084999995
1343,0.0084
1344,0.00785
1345,0.00715
1346,0.00685
1347,0.0073499996
1348,0.00825
1349,0.00615
1350,0.0082
1351,0.0075999997
1352,0.0064999997
1353,0.00695
1354,0.0067499997
1355,0.0072999997
1356,0.0064499998
1357,0.0067999996
1358,0.0069999998
1359,0.0081
1360,0.0072999997
1361,0.0066
1362,0.0077
1363,0.0082
1364,0.00835
1365,0.0072999997
1366,0.00665
1367,0.00695
1368,0.0064499998
1369,0.00555
1370,0.00815
1371,0.00845
1372,0.0066
1373,0.0072999997
1374,0.00845
1375,0.008549999
1376,0.00785
1377,0.00725
1378,0.0067
1379,0.0072
1380,0.00825
1381,0.0074
1382,0.0064999997
1383,0.0069999998
1384,0.00685
1385,0.0061
1386,0.0072999997
1387,0.00685
1388,0.00745
1389,0.0075499997
1390,0.0079
1391,0.0083
1392,0.0084999995
1393,0.0076499996
1394,0.0077
1395,0.00815
1396,0.0072999997
1397,0.0084
1398,0.0092
1399,0.0084999995
1400,0.0084999995
1401,0.008049999
1402,0.009149999
1403,0.0094
1404,0.00895
1405,0.0081
1406,0.00885
1407,0.0112
1408,0.01055
1409,0.011349999
1410,0.0123
1411,0.0095
1412,0.010849999
1413,0.0089
1414,0.01
1415,0.00865
1416,0.009099999
1417,0.00875
1418,0.0095
1419,0.0084
1420,0.00995
1421,0.0098
1422,0.0082
1423,0.0077
1424,0.0090499995
1425,0.009149999
1426,0.0092
1427,0.0099
1428,0.0075999997
1429,0.0078
1430,0.0078
1431,0.00775
1432,0.008049999
1433,0.0084
1434,0.0078
1435,0.0075499997
1436,0.0081
1437,0.00715
1438,0.00665
1439,0.007999999
1440,0.008549999
1441,0.00745
1442,0.0072
1443,0.0079499995
1444,0.0079
1445,0.00785
1446,0.0082
1447,0.0069999998
1448,0.0063
1449,0.00725
1450,0.0075
1451,0.00725
1452,0.0079499995
1453,0.00655
1454,0.0064
1455,0.0069999998
1456,0.0072999997
1457,0.00745
1458,0.0063
1459,0.00775
1460,0.0075
1461,0.0072999997
1462,0.0073499996
1463,0.00745
1464,0.0069
1465,0.0069
1466,0.0062499996
1467,0.0067999996
1468,0.0061999997
1469,0.0069
1470,0.00725
1471,0.0072999997
1472,0.00835
1473,0.0072
1474,0.00725
1475,0.0069
1476,0.0067499997
1477,0.0064999997
1478,0.0073499996
1479,0.00685
1480,0.0074
1481,0.00785
1482,0.0073499996
1483,0.00695
1484,0.00745
1485,0.0067499997
1486,0.0062499996
1487,0.0083
1488,0.00725
1489,0.0089
1490,0.0075
1491,0.00715
1492,0.0069
1493,0.0078
1494,0.00635
1495,0.0082
1496,0.00775
1497,0.008049999
1498,0.00725
1499,0.00665
1500,0.0072999997
1501,0.0069
1502,0.00745
1503,0.0069999998
1504,0.00715
1505,0.0071
1506,0.0069
1507,0.0069
1508,0.0071
1509,0.0078
1510,0.0069
1511,0.0073499996
1512,0.008049999
1513,0.0081
1514,0.00815
1515,0.0064
1516,0.008549999
1517,0.00835
1518,0.008049999
1519,0.0073499996
1520,0.0079
1521,0.0070499997
1522,0.00815
1523,0.00745
1524,0.0075
1525,0.008049999
1526,0.0074
1527,0.0075
1528,0.0088
1529,0.0074
1530,0.0079499995
1531,0.00745
1532,0.0076499996
1533,0.0079
1534,0.0075499997
1535,0.0079499995
1536,0.00865
1537,0.0067999996
1538,0.00665
1539,0.0075
1540,0.0075
1541,0.008549999
1542,0.0075999997
1543,0.00835
1544,0.0083
1545,0.0073499996
1546,0.008599999
1547,0.00835
1548,0.008599999
1549,0.0089
1550,0.00835
1551,0.0079499995
1552,0.0083
1553,0.00815
1554,0.0081
1555,0.00725
1556,0.00785
1557,0.0095
1558,0.0070499997
1559,0.0073499996
1560,0.0072999997
1561,0.0077
1562,0.0072999997
1563,0.00925
1564,0.00835
1565,0.0084999995
1566,0.0090499995
1567,0.00885
1568,0.0090499995
1569,0.0078
1570,0.0082
1571,0.00845
1572,0.008049999
1573,0.0079499995
1574,0.00695
1575,0.00725
1576,0.0072999997
1577,0.0071
1578,0.00945
1579,0.0075999997
1580,0.0090499995
1581,0.009099999
1582,0.00865
1583,0.00685
1584,0.00825
1585,0.00655
1586,0.0075499997
1587,0.0075
1588,0.0072
1589,0.00655
1590,0.0064
1591,0.0075
1592,0.0069999998
1593,0.0069999998
1594,0.0075499997
1595,0.006
1596,0.00635
1597,0.0071
1598,0.0074
1599,0.0072
1600,0.006
1601,0.00785
1602,0.0077
1603,0.0079
1604,0.00635
1605,0.0087
1606,0.0077
1607,0.0106
1608,0.01105
1609,0.01095
1610,0.01
1611,0.00865
1612,0.0064499998
1613,0.0082
1614,0.007999999
1615,0.00695
1616,0.0069999998
1617,0.0071
1618,0.0072999997
1619,0.0079499995
1620,0.0067499997
1621,0.0070499997
1622,0.0058
1623,0.006
1624,0.00575
1625,0.0053999997
1626,0.0061
1627,0.00655
1628,0.0069
1629,0.00605
1630,0.00725
1631,0.0067
1632,0.0067499997
1633,0.0067999996
1634,0.0067499997
1635,0.0078
1636,0.0067999996
1637,0.0072999997
1638,0.00685
1639,0.0069
1640,0.00665
1641,0.00635
1642,0.00685
1643,0.0074
1644,0.0072
1645,0.0081
1646,0.0069
1647,0.0087
1648,0.0075999997
1649,0.0073499996
1650,0.00695
1651,0.0064999997
1652,0.00575
1653,0.00635
1654,0.0061999997
1655,0.00665
1656,0.0067999996
1657,0.0067499997
1658,0.0071
1659,0.0070499997
1660,0.00685
1661,0.0081
1662,0.0073499996
1663,0.0074
1664,0.0072
1665,0.00725
1666,0.0069
1667,0.00775
1668,0.0074
1669,0.0058
1670,0.0067499997
1671,0.00745
1672,0.00785
1673,0.008049999
1674,0.0069
1675,0.0067
1676,0.00745
1677,0.0070499997
1678,0.0072
1679,0.00605
1680,0.0067499997
1681,0.0070499997
1682,0.0064999997
1683,0.0062499996
1684,0.0067499997
1685,0.0064999997
1686,0.00715
1687,0.0056
1688,0.0067499997
1689,0.00665
1690,0.00605
1691,0.00685
1692,0.0079499995
1693,0.0079
1694,0.00655
1695,0.00685
1696,0.005
1697,0.00605
1698,0.00685
1699,0.0055
1700,0.0067499997
1701,0.00585
1702,0.0069
1703,0.0075499997
1704,0.0066
1705,0.0058
1706,0.0062499996
1707,0.0067499997
1708,0.0056999996
1709,0.0053999997
1710,0.00575
1711,0.00685
1712,0.0067499997
1713,0.00685
1714,0.0071
1715,0.008049999
1716,0.00635
1717,0.0072999997
1718,0.0075
1719,0.0073499996
1720,0.0079499995
1721,0.00925
1722,0.00815
1723,0.00815
1724,0.0090499995
1725,0.008049999
1726,0.00685
1727,0.00635
1728,0.0093
1729,0.0084
1730,0.00865
1731,0.00785
1732,0.0088
1733,0.0083
1734,0.0077
1735,0.0071
1736,0.0077
1737,0.0073499996
1738,0.0075
1739,0.0067999996
1740,0.0069999998
1741,0.00775
1742,0.0067
1743,0.0067999996
1744,0.0072999997
1745,0.0074
1746,0.0076499996
1747,0.0069999998
1748,0.00635
1749,0.0067999996
1750,0.0071
1751,0.0056
1752,0.0067
1753,0.0067
1754,0.0082
1755,0.0072
1756,0.00575
1757,0.0070499997
1758,0.0064999997
1759,0.00785
1760,0.00745
1761,0.0064499998
1762,0.0073499996
1763,0.0076499996
1764,0.00635
1765,0.0064999997
1766,0.00655
1767,0.0063
1768,0.0061999997
1769,0.0067499997
1770,0.0069999998
1771,0.0067
1772,0.0063
1773,0.0072
1774,0.0067
1775,0.0067999996
1776,0.0069
1777,0.00745
1778,0.0066
1779,0.00615
1780,0.006
1781,0.0064499998
1782,0.00665
1783,0.0056499997
1784,0.00685
1785,0.0064499998
1786,0.00725
1787,0.0066
1788,0.0079499995
1789,0.0079
1790,0.0079
1791,0.0069999998
1792,0.008549999
1793,0.00695
1794,0.00605
1795,0.00715
1796,0.00715
1797,0.0067
1798,0.0067499997
1799,0.00785


==> plots/data_new/bp_rl_awgn_hard_decision/bler_bp.csv <==
EbN0_dB,bler
-4,0.5378445982933044
-3,0.47193220257759094
-2,0.40058979392051697
-1,0.32600581645965576
0,0.25259459018707275
1,0.1843712031841278
2,0.12587259709835052
3,0.07979240268468857
4,0.04710559919476509
5,0.025680800899863243
6,0.012972400523722172
7,0.005939800292253494
8,0.0024258000776171684
9,0.0008399999933317304
10,0.00022879999596625566
11,5.6000000768108293e-05
12,5.4000001910026185e-06
13,8.000000093488779e-07
14,4.0000000467443897e-07


==> plots/data_new/bp_rl_awgn_hard_decision/bler_per_iter.csv <==
iter,bler
0,0.95084995
1,0.94095
2,0.88154995
3,0.8853
4,0.8975
5,0.8703
6,0.8648
7,0.87675
8,0.86235
9,0.81605
10,0.81205
11,0.76194996
12,0.7258
13,0.7179
14,0.68904996
15,0.66705
16,0.62815
17,0.6044
18,0.6124
19,0.5768
20,0.5323
21,0.49734998
22,0.47535
23,0.4335
24,0.40829998
25,0.45619997
26,0.44845
27,0.43095
28,0.39894998
29,0.39325
30,0.4078
31,0.3777
32,0.35169998
33,0.24495
34,0.26819998
35,0.35455
36,0.31559998
37,0.27519998
38,0.25079998
39,0.2663
40,0.20905
41,0.1969
42,0.18445
43,0.1849
44,0.1551
45,0.15799999
46,0.1748
47,0.15375
48,0.20095
49,0.2038
50,0.18349999
51,0.19585
52,0.17854999
53,0.13655
54,0.13885
55,0.1232
56,0.17494999
57,0.17965
58,0.12525
59,0.1104
60,0.106199995
61,0.116
62,0.114999995
63,0.094799995
64,0.0844
65,0.085049994
66,0.0809
67,0.0779
68,0.07955
69,0.123399995
70,0.0836
71,0.104849994
72,0.0975
73,0.07335
74,0.11075
75,0.06645
76,0.095
77,0.096
78,0.0645
79,0.06415
80,0.0791
81,0.097399995
82,0.12015
83,0.0911
84,0.0661
85,0.064449996
86,0.061249997
87,0.0541
88,0.0534
89,0.050899997
90,0.069749996
91,0.06765
92,0.0683
93,0.0682
94,0.1121
95,0.112399995
96,0.07815
97,0.0756
98,0.07405
99,0.1002
100,0.0779
101,0.06805
102,0.06465
103,0.05235
104,0.055949997
105,0.06245
106,0.0534
107,0.053949997
108,0.04515
109,0.0426
110,0.0394
111,0.04335
112,0.0532
113,0.03825
114,0.038149998
115,0.0409
116,0.036149997
117,0.0376
118,0.0352
119,0.0352
120,0.0324
121,0.0517
122,0.0504
123,0.04615
124,0.0404
125,0.03225
126,0.0392
127,0.0368
128,0.037249997
129,0.03175
130,0.03395
131,0.0345
132,0.03275
133,0.029299999
134,0.03305
135,0.028649999
136,0.025899999
137,0.028649999
138,0.0289
139,0.028199999
140,0.025899999
141,0.028549999
142,0.0278
143,0.027449999
144,0.0268
145,0.02475
146,0.0262
147,0.02615
148,0.02685
149,0.0255
150,0.02515
151,0.02265
152,0.04185
153,0.02455
154,0.0241
155,0.021399999
156,0.0393
157,0.03305
158,0.04325
159,0.0274
160,0.0313
161,0.04005
162,0.03205
163,0.024999999
164,0.0256
165,0.02475
166,0.03035
167,0.02465
168,0.0245
169,0.0297
170,0.0646
171,0.0315
172,0.02955
173,0.0276
174,0.026649999
175,0.037249997
176,0.02455
177,0.02345
178,0.0289
179,0.02725
180,0.02715
181,0.04765
182,0.0267
183,0.027449999
184,0.026449999
185,0.0252
186,0.0268
187,0.02465
188,0.02615
189,0.0245
190,0.023899999
191,0.027199998
192,0.02385
193,0.0267
194,0.025999999
195,0.0254
196,0.05715
197,0.024449999
198,0.027099999
199,0.02585
200,0.024799999
201,0.024999999
202,0.0541
203,0.023349999
204,0.024149999
205,0.061699998
206,0.03825
207,0.026349999
208,0.035049997
209,0.036599997
210,0.02805
211,0.0284
212,0.027549999
213,0.0358
214,0.027199998
215,0.02675
216,0.025549999
217,0.0251
218,0.02805
219,0.0251
220,0.02565
221,0.0257
222,0.02405
223,0.026349999
224,0.0415
225,0.0394
226,0.03425
227,0.026099999
228,0.0267
229,0.0254
230,0.0264
231,0.024999999
232,0.024799999
233,0.024349999
234,0.02405
235,0.0246
236,0.02455
237,0.022799999
238,0.03885
239,0.0243
240,0.02395
241,0.04185
242,0.03935
243,0.030949999
244,0.0309
245,0.03475
246,0.03225
247,0.03145
248,0.027649999
249,0.029399998
250,0.02675
251,0.02895
252,0.027449999
253,0.029299999
254,0.02925
255,0.023599999
256,0.029199999
257,0.02945
258,0.0267
259,0.0296
260,0.0267
261,0.026999999
262,0.02375
263,0.0243
264,0.025349999
265,0.0301
266,0.02805
267,0.0276
268,0.0267
269,0.02405
270,0.024349999
271,0.0279
272,0.024899999
273,0.024799999
274,0.026899999
275,0.026549999
276,0.026549999
277,0.03
278,0.0256
279,0.028099999
280,0.02795
281,0.023899999
282,0.024999999
283,0.02685
284,0.0264
285,0.024899999
286,0.02625
287,0.024149999
288,0.0669
289,0.025249999
290,0.02575
291,0.03025
292,0.027649999
293,0.02685
294,0.028099999
295,0.02725
296,0.0243
297,0.0243
298,0.0254
299,0.0262
300,0.025349999
301,0.024449999
302,0.025449999
303,0.024799999
304,0.0244
305,0.0255
306,0.02485
307,0.026549999
308,0.053799998
309,0.0243
310,0.02575
311,0.0251
312,0.029
313,0.0234
314,0.023149999
315,0.0252
316,0.02455
317,0.02365
318,0.02405
319,0.025899999
320,0.02475
321,0.0241
322,0.0285
323,0.02355
324,0.028749999
325,0.02465
326,0.02405
327,0.022799999
328,0.02455
329,0.02375
330,0.022249999
331,0.027099999
332,0.024899999
333,0.022599999
334,0.0232
335,0.0243
336,0.02465
337,0.023799999
338,0.02245
339,0.024999999
340,0.024
341,0.023049999
342,0.0235
343,0.0233
344,0.0221
345,0.0233
346,0.022599999
347,0.02265
348,0.025449999
349,0.0241
350,0.022049999
351,0.025449999
352,0.025999999
353,0.03125
354,0.02275
355,0.022599999
356,0.0262
357,0.02365
358,0.023
359,0.022049999
360,0.024249999
361,0.0309
362,0.02275
363,0.02235
364,0.0222
365,0.022599999
366,0.0231
367,0.0223
368,0.02245
369,0.0229
370,0.023599999
371,0.02595
372,0.0213
373,0.0235
374,0.0245
375,0.0211
376,0.021399999
377,0.0262
378,0.0256
379,0.020499999
380,0.02355
381,0.022799999
382,0.023049999
383,0.022049999
384,0.02365
385,0.02285
386,0.021599999
387,0.051149998
388,0.02295
389,0.02175
390,0.0245
391,0.02155
392,0.022699999
393,0.023599999
394,0.02495
395,0.025449999
396,0.0436
397,0.0402
398,0.027999999
399,0.027549999
400,0.0267
401,0.0254
402,0.02375
403,0.0242
404,0.02255
405,0.02365
406,0.021699999
407,0.02375
408,0.0229
409,0.022799999
410,0.02275
411,0.024799999
412,0.02565
413,0.025349999
414,0.0241
415,0.0244
416,0.0231
417,0.02485
418,0.022
419,0.019749999
420,0.02235
421,0.02185
422,0.023599999
423,0.02295
424,0.02495
425,0.02245
426,0.021399999
427,0.023
428,0.0219
429,0.0222
430,0.022499999
431,0.02175
432,0.0233
433,0.02245
434,0.02285
435,0.026099999
436,0.0229
437,0.021
438,0.02055
439,0.044549998
440,0.0229
441,0.021949999
442,0.0218
443,0.024999999
444,0.0232
445,0.023599999
446,0.02125
447,0.023349999
448,0.0221
449,0.02285
450,0.02065
451,0.021949999
452,0.02145
453,0.02235
454,0.0242
455,0.023799999
456,0.023
457,0.02245
458,0.021949999
459,0.019749999
460,0.021949999
461,0.02175
462,0.02115
463,0.02165
464,0.0234
465,0.0224
466,0.02295
467,0.0232
468,0.02175
469,0.022
470,0.02
471,0.0254
472,0.0223
473,0.02055
474,0.0219
475,0.0229
476,0.023249999
477,0.021
478,0.0218
479,0.022799999
480,0.02145
481,0.02025
482,0.022249999
483,0.021049999
484,0.022049999
485,0.0223
486,0.023049999
487,0.0213
488,0.020949999
489,0.021949999
490,0.021049999
491,0.0209
492,0.019
493,0.02245
494,0.019849999
495,0.02135
496,0.0207
497,0.02155
498,0.019399999
499,0.020949999
500,0.046699997
501,0.0212
502,0.02185
503,0.023149999
504,0.02115
505,0.022
506,0.02065
507,0.02015
508,0.02175
509,0.022599999
510,0.03625
511,0.034849998
512,0.023699999
513,0.02275
514,0.02405
515,0.0206
516,0.02235
517,0.022499999
518,0.0231
519,0.03365
520,0.0213
521,0.0208
522,0.0223
523,0.02815
524,0.02285
525,0.023049999
526,0.02455
527,0.0252
528,0.02255
529,0.0244
530,0.023799999
531,0.0244
532,0.022149999
533,0.02145
534,0.02
535,0.0207
536,0.021399999
537,0.02255
538,0.02115
539,0.02365
540,0.02115
541,0.0229
542,0.021
543,0.02125
544,0.02295
545,0.0212
546,0.02125
547,0.0232
548,0.0438
549,0.02025
550,0.0219
551,0.0222
552,0.020849999
553,0.02175
554,0.02255
555,0.022249999
556,0.02145
557,0.0207
558,0.02005
559,0.027199998
560,0.02275
561,0.020949999
562,0.02185
563,0.03275
564,0.0316
565,0.02605
566,0.023899999
567,0.0241
568,0.023799999
569,0.024349999
570,0.022499999
571,0.0222
572,0.02295
573,0.03035
574,0.02625
575,0.025549999
576,0.022049999
577,0.02255
578,0.024699999
579,0.0246
580,0.02405
581,0.02295
582,0.02345
583,0.023149999
584,0.024699999
585,0.0255
586,0.02235
587,0.023049999
588,0.020949999
589,0.022049999
590,0.02115
591,0.022699999
592,0.02065
593,0.023149999
594,0.020499999
595,0.020299999
596,0.021949999
597,0.022599999
598,0.0218
599,0.030499998
600,0.0267
601,0.0246
602,0.02175
603,0.023049999
604,0.02385
605,0.0219
606,0.0218
607,0.021949999
608,0.02245
609,0.02125
610,0.021399999
611,0.023599999
612,0.0229
613,0.022699999
614,0.0221
615,0.021599999
616,0.0208
617,0.0218
618,0.024
619,0.02375
620,0.02405
621,0.024149999
622,0.0222
623,0.0224
624,0.021949999
625,0.02255
626,0.02135
627,0.022699999
628,0.022149999
629,0.022699999
630,0.021599999
631,0.0209
632,0.021399999
633,0.0242
634,0.0264
635,0.021499999
636,0.02285
637,0.02245
638,0.023799999
639,0.0232
640,0.02145
641,0.02265
642,0.023249999
643,0.02155
644,0.02485
645,0.0224
646,0.022699999
647,0.02265
648,0.0223
649,0.0222
650,0.02165
651,0.0218
652,0.02155
653,0.022049999
654,0.0209
655,0.0208
656,0.022049999
657,0.0229
658,0.023599999
659,0.022499999
660,0.02285
661,0.021049999
662,0.0202
663,0.023799999
664,0.022
665,0.02065
666,0.01895
667,0.022249999
668,0.023799999
669,0.023
670,0.0231
671,0.0208
672,0.0209
673,0.0218
674,0.08045
675,0.0254
676,0.03315
677,0.0797
678,0.0787
679,0.05195
680,0.0519
681,0.031149998
682,0.0211
683,0.02075
684,0.01955
685,0.018299999
686,0.016549999
687,0.030049998
688,0.025549999
689,0.01955
690,0.019849999
691,0.0244
692,0.0229
693,0.02485
694,0.0229
695,0.0242
696,0.02255
697,0.021049999
698,0.0209
699,0.023
700,0.022
701,0.024349999
702,0.024249999
703,0.02275
704,0.02175
705,0.02125
706,0.021049999
707,0.0221
708,0.02035
709,0.02265
710,0.02375
711,0.02675
712,0.02155
713,0.0212
714,0.022
715,0.0202
716,0.0234
717,0.0208
718,0.020499999
719,0.02185
720,0.018299999
721,0.018849999
722,0.025799999
723,0.021699999
724,0.02115
725,0.0221
726,0.0222
727,0.02135
728,0.02135
729,0.02265
730,0.02255
731,0.02185
732,0.02125
733,0.0222
734,0.0209
735,0.021049999
736,0.021699999
737,0.020499999
738,0.02135
739,0.02155
740,0.02115
741,0.0223
742,0.022049999
743,0.021049999
744,0.023149999
745,0.02155
746,0.02165
747,0.021949999
748,0.02235
749,0.020849999
750,0.019949999
751,0.01955
752,0.0218
753,0.023149999
754,0.021
755,0.021499999
756,0.02365
757,0.02025
758,0.02145
759,0.02025
760,0.02075
761,0.02155
762,0.02145
763,0.0235
764,0.022699999
765,0.0213
766,0.019949999
767,0.0212
768,0.0199
769,0.019399999
770,0.025999999
771,0.0254
772,0.019949999
773,0.0208
774,0.02075
775,0.02115
776,0.019199999
777,0.02695
778,0.01945
779,0.0218
780,0.0242
781,0.019949999
782,0.0195
783,0.0387
784,0.0315
785,0.02265
786,0.0206
787,0.02035
788,0.02185
789,0.021399999
790,0.019849999
791,0.0275
792,0.0251
793,0.0222
794,0.0212
795,0.02065
796,0.0246
797,0.02345
798,0.019849999
799,0.02285
800,0.019
801,0.02055
802,0.0242
803,0.018849999
804,0.01845
805,0.019399999
806,0.01895
807,0.01955
808,0.026549999
809,0.02605
810,0.0177
811,0.0199
812,0.03125
813,0.018099999
814,0.01855
815,0.02
816,0.02515
817,0.01905
818,0.02025
819,0.01955
820,0.020299999
821,0.021949999
822,0.01785
823,0.027449999
824,0.031999998
825,0.02145
826,0.0184
827,0.01945
828,0.02115
829,0.02035
830,0.01805
831,0.01905
832,0.01915
833,0.0197
834,0.02055
835,0.01955
836,0.0187
837,0.01905
838,0.018
839,0.019199999
840,0.01905
841,0.01825
842,0.01675
843,0.019
844,0.018749999
845,0.019299999
846,0.018299999
847,0.0176
848,0.0196
849,0.019299999
850,0.018099999
851,0.01795
852,0.0195
853,0.0177
854,0.01695
855,0.0381
856,0.0176
857,0.0202
858,0.018199999
859,0.018
860,0.0176
861,0.018299999
862,0.01715
863,0.019
864,0.01915
865,0.01735
866,0.0179
867,0.01915
868,0.018
869,0.0186
870,0.01785
871,0.01905
872,0.01715
873,0.018749999
874,0.0195
875,0.0199
876,0.01915
877,0.01845
878,0.01625
879,0.0188
880,0.01735
881,0.0177
882,0.017749999
883,0.01795
884,0.0166
885,0.0189
886,0.018
887,0.01835
888,0.019949999
889,0.016549999
890,0.0179
891,0.018199999
892,0.01905
893,0.0743
894,0.023899999
895,0.031
896,0.0265
897,0.019
898,0.01905
899,0.0185
900,0.01675
901,0.0177
902,0.01715
903,0.018
904,0.018
905,0.0175
906,0.0175
907,0.0174
908,0.0186
909,0.0176
910,0.01735
911,0.0166
912,0.01915
913,0.01785
914,0.019
915,0.0166
916,0.0179
917,0.016999999
918,0.0185
919,0.01825
920,0.0173
921,0.02025
922,0.0267
923,0.015
924,0.0184
925,0.0197
926,0.01785
927,0.01815
928,0.0158
929,0.0163
930,0.0179
931,0.01575
932,0.01785
933,0.01745
934,0.01535
935,0.02475
936,0.0175
937,0.017749999
938,0.0188
939,0.016549999
940,0.0223
941,0.0169
942,0.017749999
943,0.0169
944,0.017749999
945,0.01625
946,0.01815
947,0.01825
948,0.01825
949,0.01805
950,0.0184
951,0.01635
952,0.01615
953,0.019
954,0.0179
955,0.0175
956,0.0166
957,0.0184
958,0.01785
959,0.019
960,0.0169
961,0.01895
962,0.02
963,0.0185
964,0.01805
965,0.07755
966,0.019949999
967,0.0315
968,0.02605
969,0.02285
970,0.018099999
971,0.0174
972,0.018299999
973,0.01895
974,0.017649999
975,0.01725
976,0.0155
977,0.0162
978,0.01805
979,0.0175
980,0.0176
981,0.024349999
982,0.018
983,0.016449999
984,0.01795
985,0.01555
986,0.0175
987,0.018199999
988,0.0188
989,0.01805
990,0.0167
991,0.018749999
992,0.01795
993,0.018749999
994,0.015899999
995,0.01965
996,0.01745
997,0.0176
998,0.01635
999,0.017649999
1000,0.01815
1001,0.016999999
1002,0.0164
1003,0.0157
1004,0.016449999
1005,0.0167
1006,0.015299999
1007,0.02295
1008,0.023149999
1009,0.01835
1010,0.0186
1011,0.01745
1012,0.01745
1013,0.018
1014,0.02065
1015,0.01595
1016,0.0169
1017,0.019399999
1018,0.018199999
1019,0.0165
1020,0.01955
1021,0.020399999
1022,0.01905
1023,0.01735
1024,0.016099999
1025,0.017749999
1026,0.01745
1027,0.01835
1028,0.020499999
1029,0.018199999
1030,0.01785
1031,0.01695
1032,0.019199999
1033,0.01835
1034,0.022249999
1035,0.0197
1036,0.01855
1037,0.018749999
1038,0.018749999
1039,0.01565
1040,0.020399999
1041,0.01725
1042,0.017749999
1043,0.0173
1044,0.016449999
1045,0.0173
1046,0.01725
1047,0.01835
1048,0.0179
1049,0.017199999
1050,0.019949999
1051,0.015899999
1052,0.01745
1053,0.017649999
1054,0.0189
1055,0.01685
1056,0.01895
1057,0.01795
1058,0.018099999
1059,0.01705
1060,0.01785
1061,0.0177
1062,0.01735
1063,0.01905
1064,0.01725
1065,0.0179
1066,0.01745
1067,0.01815
1068,0.0165
1069,0.0176
1070,0.018
1071,0.0197
1072,0.017649999
1073,0.0191
1074,0.019399999
1075,0.018849999
1076,0.018749999
1077,0.0174
1078,0.0197
1079,0.01845
1080,0.018
1081,0.019199999
1082,0.0169
1083,0.01915
1084,0.019
1085,0.018849999
1086,0.0184
1087,0.0168
1088,0.018
1089,0.01855
1090,0.0179
1091,0.0173
1092,0.01935
1093,0.017749999
1094,0.01785
1095,0.01825
1096,0.0189
1097,0.0169
1098,0.0179
1099,0.017749999
1100,0.017549999
1101,0.0148
1102,0.0168
1103,0.017549999
1104,0.019399999
1105,0.0185
1106,0.0164
1107,0.016549999
1108,0.01745
1109,0.016449999
1110,0.01815
1111,0.0150999995
1112,0.018
1113,0.01795
1114,0.018
1115,0.01795
1116,0.0167
1117,0.01715
1118,0.016649999
1119,0.01725
1120,0.01805
1121,0.0169
1122,0.0178
1123,0.01815
1124,0.01735
1125,0.0188
1126,0.016549999
1127,0.018199999
1128,0.01675
1129,0.01725
1130,0.0173
1131,0.0149
1132,0.0176
1133,0.016099999
1134,0.018
1135,0.0179
1136,0.0168
1137,0.01785
1138,0.017199999
1139,0.0166
1140,0.016649999
1141,0.019
1142,0.0196
1143,0.0186
1144,0.01805
1145,0.01745
1146,0.01795
1147,0.01745
1148,0.01735
1149,0.01745
1150,0.01595
1151,0.016449999
1152,0.0167
1153,0.01805
1154,0.0185
1155,0.0168
1156,0.01705
1157,0.017549999
1158,0.01805
1159,0.0150999995
1160,0.01575
1161,0.0163
1162,0.0162
1163,0.018199999
1164,0.01695
1165,0.01635
1166,0.01735
1167,0.017649999
1168,0.018849999
1169,0.018199999
1170,0.01795
1171,0.01845
1172,0.01845
1173,0.01725
1174,0.0177
1175,0.0163
1176,0.01675
1177,0.017549999
1178,0.01835
1179,0.0176
1180,0.01815
1181,0.01635
1182,0.0165
1183,0.017099999
1184,0.0173
1185,0.018299999
1186,0.01605
1187,0.017649999
1188,0.0184
1189,0.0156
1190,0.016999999
1191,0.018
1192,0.01785
1193,0.01845
1194,0.01725
1195,0.0177
1196,0.019
1197,0.0184
1198,0.0174
1199,0.01585
1200,0.0174
1201,0.01815
1202,0.0184
1203,0.01815
1204,0.015999999
1205,0.01705
1206,0.01845
1207,0.0174
1208,0.01805
1209,0.0167
1210,0.0158
1211,0.01735
1212,0.0176
1213,0.0184
1214,0.0176
1215,0.0165
1216,0.0169
1217,0.01795
1218,0.0168
1219,0.0166
1220,0.0189
1221,0.0179
1222,0.0173
1223,0.01785
1224,0.0168
1225,0.0179
1226,0.017199999
1227,0.015899999
1228,0.01685
1229,0.01605
1230,0.016649999
1231,0.0168
1232,0.0178
1233,0.0164
1234,0.016549999
1235,0.01695
1236,0.01825
1237,0.01785
1238,0.0169
1239,0.018199999
1240,0.016549999
1241,0.01685
1242,0.01895
1243,0.0163
1244,0.0185
1245,0.0165
1246,0.018299999
1247,0.0164
1248,0.015999999
1249,0.01815
1250,0.0179
1251,0.017649999
1252,0.016549999
1253,0.017199999
1254,0.0163
1255,0.01735
1256,0.01735
1257,0.016549999
1258,0.01745
1259,0.01835
1260,0.01635
1261,0.017649999
1262,0.0156
1263,0.0185
1264,0.01795
1265,0.0173
1266,0.017549999
1267,0.01735
1268,0.01835
1269,0.016549999
1270,0.0176
1271,0.01675
1272,0.01845
1273,0.017549999
1274,0.01625
1275,0.01805
1276,0.0157
1277,0.01675
1278,0.01595
1279,0.018299999
1280,0.016649999
1281,0.01555
1282,0.01575
1283,0.01715
1284,0.019299999
1285,0.01785
1286,0.017749999
1287,0.0165
1288,0.01635
1289,0.0165
1290,0.0165
1291,0.01795
1292,0.01695
1293,0.01785
1294,0.01695
1295,0.01675
1296,0.017199999
1297,0.01675
1298,0.016549999
1299,0.0177
1300,0.01835
1301,0.0176
1302,0.01795
1303,0.0167
1304,0.0178
1305,0.0166
1306,0.0188
1307,0.019
1308,0.01795
1309,0.0165
1310,0.0174
1311,0.0154
1312,0.018199999
1313,0.016999999
1314,0.0178
1315,0.01785
1316,0.01635
1317,0.017199999
1318,0.017549999
1319,0.0178
1320,0.0173
1321,0.01605
1322,0.017549999
1323,0.01585
1324,0.017099999
1325,0.018749999
1326,0.01685
1327,0.0169
1328,0.018
1329,0.0187
1330,0.01575
1331,0.01725
1332,0.01795
1333,0.0179
1334,0.01785
1335,0.01795
1336,0.016099999
1337,0.0154
1338,0.01585
1339,0.01585
1340,0.017199999
1341,0.0177
1342,0.0173
1343,0.01735
1344,0.01795
1345,0.01595
1346,0.01595
1347,0.016649999
1348,0.01675
1349,0.0179
1350,0.0166
1351,0.016999999
1352,0.01675
1353,0.0165
1354,0.018
1355,0.01675
1356,0.01685
1357,0.01795
1358,0.0166
1359,0.01715
1360,0.0158
1361,0.0167
1362,0.0176
1363,0.017649999
1364,0.0174
1365,0.017199999
1366,0.0156
1367,0.0165
1368,0.0165
1369,0.01735
1370,0.01705
1371,0.01845
1372,0.0174
1373,0.0167
1374,0.0191
1375,0.0186
1376,0.018299999
1377,0.01575
1378,0.01785
1379,0.0169
1380,0.01615
1381,0.0173
1382,0.0174
1383,0.0165
1384,0.0162
1385,0.01705
1386,0.016549999
1387,0.0166
1388,0.01835
1389,0.0165
1390,0.017549999
1391,0.0174
1392,0.017549999
1393,0.0162
1394,0.0168
1395,0.0179
1396,0.0162
1397,0.018649999
1398,0.016449999
1399,0.0176
1400,0.01575
1401,0.01495
1402,0.0177
1403,0.018299999
1404,0.0149
1405,0.016999999
1406,0.0162
1407,0.01725
1408,0.01835
1409,0.0184
1410,0.01685
1411,0.018649999
1412,0.01585
1413,0.0155
1414,0.01585
1415,0.016099999
1416,0.0177
1417,0.01735
1418,0.0177
1419,0.0184
1420,0.01685
1421,0.01605
1422,0.01795
1423,0.01585
1424,0.01595
1425,0.01705
1426,0.01705
1427,0.0163
1428,0.01555
1429,0.01585
1430,0.01675
1431,0.01705
1432,0.01805
1433,0.016549999
1434,0.0174
1435,0.01715
1436,0.0164
1437,0.0175
1438,0.0176
1439,0.0168
1440,0.0163
1441,0.018
1442,0.017549999
1443,0.0156
1444,0.01555
1445,0.0174
1446,0.017199999
1447,0.0166
1448,0.01715
1449,0.01785
1450,0.019849999
1451,0.017749999
1452,0.0177
1453,0.01715
1454,0.0156
1455,0.01705
1456,0.01545
1457,0.0175
1458,0.0173
1459,0.017549999
1460,0.01635
1461,0.0165
1462,0.016549999
1463,0.01735
1464,0.0155
1465,0.01795
1466,0.01725
1467,0.01685
1468,0.017749999
1469,0.016549999
1470,0.01725
1471,0.0166
1472,0.0164
1473,0.016999999
1474,0.016099999
1475,0.0150999995
1476,0.01805
1477,0.0186
1478,0.0179
1479,0.017099999
1480,0.01565
1481,0.0158
1482,0.01675
1483,0.016649999
1484,0.01825
1485,0.01735
1486,0.01575
1487,0.0176
1488,0.017549999
1489,0.015899999
1490,0.01735
1491,0.0165
1492,0.017649999
1493,0.0169
1494,0.0169
1495,0.01735
1496,0.01625
1497,0.017649999
1498,0.0166
1499,0.018749999
1500,0.01745
1501,0.01595
1502,0.01565
1503,0.018849999
1504,0.0165
1505,0.01785
1506,0.0169
1507,0.01575
1508,0.0162
1509,0.016999999
1510,0.01705
1511,0.01505
1512,0.0175
1513,0.017749999
1514,0.0150999995
1515,0.016099999
1516,0.01905
1517,0.0167
1518,0.0179
1519,0.0177
1520,0.018099999
1521,0.01735
1522,0.01745
1523,0.0177
1524,0.01795
1525,0.018099999
1526,0.0174
1527,0.016999999
1528,0.016549999
1529,0.016999999
1530,0.018
1531,0.01745
1532,0.016099999
1533,0.0149
1534,0.01855
1535,0.016649999
1536,0.0176
1537,0.0173
1538,0.01635
1539,0.01745
1540,0.01815
1541,0.01795
1542,0.0184
1543,0.0157
1544,0.01675
1545,0.0177
1546,0.01725
1547,0.0144
1548,0.016449999
1549,0.01705
1550,0.016549999
1551,0.016449999
1552,0.01585
1553,0.0155
1554,0.0162
1555,0.0176
1556,0.01825
1557,0.0163
1558,0.0162
1559,0.0168
1560,0.0169
1561,0.0185
1562,0.01725
1563,0.0167
1564,0.018649999
1565,0.0150999995
1566,0.01725
1567,0.0184
1568,0.01695
1569,0.0178
1570,0.01695
1571,0.017099999
1572,0.016649999
1573,0.01725
1574,0.017199999
1575,0.01695
1576,0.0165
1577,0.017199999
1578,0.0169
1579,0.01725
1580,0.017749999
1581,0.0158
1582,0.017099999
1583,0.0176
1584,0.01825
1585,0.018199999
1586,0.0162
1587,0.01735
1588,0.01635
1589,0.01635
1590,0.01845
1591,0.0187
1592,0.01685
1593,0.0178
1594,0.01705
1595,0.01625
1596,0.017099999
1597,0.016549999
1598,0.018749999
1599,0.01595
1600,0.01735
1601,0.017199999
1602,0.0175
1603,0.0165
1604,0.0167
1605,0.0166
1606,0.0163
1607,0.018299999
1608,0.016449999
1609,0.01815
1610,0.0154
1611,0.01695
1612,0.016449999
1613,0.018199999
1614,0.0165
1615,0.015999999
1616,0.0163
1617,0.01835
1618,0.0179
1619,0.016549999
1620,0.01725
1621,0.019849999
1622,0.016649999
1623,0.01895
1624,0.01485
1625,0.017749999
1626,0.0148
1627,0.0173
1628,0.01625
1629,0.0169
1630,0.0157
1631,0.0174
1632,0.01745
1633,0.0155
1634,0.016099999
1635,0.01735
1636,0.01905
1637,0.015999999
1638,0.018099999
1639,0.0166
1640,0.0157
1641,0.018199999
1642,0.016449999
1643,0.0145
1644,0.0176
1645,0.01735
1646,0.0177
1647,0.016449999
1648,0.01565
1649,0.0166
1650,0.0179
1651,0.01585
1652,0.015899999
1653,0.0175
1654,0.0165
1655,0.0174
1656,0.01785
1657,0.016449999
1658,0.0177
1659,0.018
1660,0.0175
1661,0.01625
1662,0.0158
1663,0.0156
1664,0.0173
1665,0.01495
1666,0.01595
1667,0.01625
1668,0.0179
1669,0.015999999
1670,0.017099999
1671,0.0169
1672,0.01715
1673,0.0176
1674,0.01605
1675,0.0174
1676,0.01595
1677,0.01675
1678,0.01565
1679,0.0156
1680,0.017749999
1681,0.0164
1682,0.0177
1683,0.01695
1684,0.0178
1685,0.016099999
1686,0.018
1687,0.0166
1688,0.017549999
1689,0.016649999
1690,0.017749999
1691,0.0165
1692,0.01615
1693,0.0167
1694,0.016999999
1695,0.0164
1696,0.016999999
1697,0.017199999
1698,0.01795
1699,0.01675
1700,0.018649999
1701,0.016549999
1702,0.0175
1703,0.01705
1704,0.017099999
1705,0.0164
1706,0.0175
1707,0.015899999
1708,0.0158
1709,0.0175
1710,0.01595
1711,0.017199999
1712,0.01825
1713,0.01705
1714,0.0173
1715,0.01725
1716,0.01695
1717,0.0167
1718,0.01585
1719,0.0166
1720,0.018
1721,0.01635
1722,0.018
1723,0.0162
1724,0.016999999
1725,0.0165
1726,0.0158
1727,0.0169
1728,0.017199999
1729,0.0157
1730,0.01815
1731,0.0162
1732,0.0157
1733,0.01675
1734,0.018199999
1735,0.0169
1736,0.0177
1737,0.0162
1738,0.01695
1739,0.01625
1740,0.0174
1741,0.01595
1742,0.015899999
1743,0.01565
1744,0.0184
1745,0.01825
1746,0.0163
1747,0.01605
1748,0.01605
1749,0.0176
1750,0.0162
1751,0.01565
1752,0.01635
1753,0.015899999
1754,0.0163
1755,0.01785
1756,0.01805
1757,0.01715
1758,0.01685
1759,0.01735
1760,0.01805
1761,0.017199999
1762,0.0162
1763,0.0175
1764,0.01745
1765,0.01715
1766,0.01735
1767,0.016449999
1768,0.01735
1769,0.014649999
1770,0.0168
1771,0.0167
1772,0.01795
1773,0.016999999
1774,0.01625
1775,0.0163
1776,0.01635
1777,0.0169
1778,0.01675
1779,0.0176
1780,0.0168
1781,0.015999999
1782,0.016649999
1783,0.016099999
1784,0.0187
1785,0.017549999
1786,0.0162
1787,0.01625
1788,0.01695
1789,0.016649999
1790,0.01955
1791,0.015
1792,0.01625
1793,0.0169
1794,0.0176
1795,0.0169
1796,0.018099999
1797,0.01565
1798,0.015249999
1799,0.016999999


==> plots/data_new/bp_rl_fading/bler_bp.csv <==
EbN0_dB,bler
-4,0.5848236083984375
-3,0.5353261828422546
-2,0.48408740758895874
-1,0.43147701025009155
0,0.3794560134410858
1,0.3292843997478485
2,0.2821212112903595
3,0.23878200352191925
4,0.20024539530277252
5,0.16649740934371948
6,0.13761980831623077
7,0.11271220445632935
8,0.0920340046286583
9,0.07469239830970764
10,0.061023201793432236
11,0.04939940199255943
12,0.04013879969716072
13,0.03266400098800659
14,0.026698799803853035
15,0.021963000297546387
16,0.018216799944639206
17,0.015193000435829163
18,0.012711799703538418
19,0.010787200182676315
20,0.009294199757277966


==> plots/data_new/bp_rl_fading/bler_per_iter.csv <==
iter,bler
0,0.95274997
1,0.95304996
2,0.9496
3,0.94329995
4,0.92794997
5,0.91075
6,0.89725
7,0.8858
8,0.88044995
9,0.8652
10,0.84545
11,0.82159996
12,0.80724996
13,0.78534997
14,0.76774997
15,0.75734997
16,0.72789997
17,0.7162
18,0.70205
19,0.6885
20,0.67175
21,0.6591
22,0.64535
23,0.63525
24,0.6164
25,0.60144997
26,0.59005
27,0.57804996
28,0.56905
29,0.5592
30,0.55535
31,0.54635
32,0.5355
33,0.5295
34,0.51704997
35,0.5068
36,0.5006
37,0.49954998
38,0.48995
39,0.48415
40,0.48235
41,0.48064998
42,0.4718
43,0.46585
44,0.4536
45,0.45549998
46,0.45389998
47,0.44325
48,0.43789998
49,0.43429998
50,0.42894998
51,0.41955
52,0.4152
53,0.40675
54,0.40295
55,0.39775
56,0.38685
57,0.38729998
58,0.38345
59,0.3691
60,0.3705
61,0.37245
62,0.36589998
63,0.3617
64,0.36695
65,0.36014998
66,0.35555
67,0.3542
68,0.34794998
69,0.34939998
70,0.3405
71,0.33385
72,0.3335
73,0.32979998
74,0.3274
75,0.3275
76,0.32415
77,0.31765
78,0.31
79,0.31425
80,0.3117
81,0.31425
82,0.30535
83,0.2976
84,0.2977
85,0.29575
86,0.29494998
87,0.29145
88,0.2888
89,0.28845
90,0.2879
91,0.28919998
92,0.28524998
93,0.29494998
94,0.28555
95,0.2886
96,0.27449998
97,0.2778
98,0.2766
99,0.27095
100,0.27435
101,0.2645
102,0.2649
103,0.26885
104,0.26575
105,0.25855
106,0.25235
107,0.25849998
108,0.251
109,0.24575
110,0.24614999
111,0.24415
112,0.2452
113,0.24505
114,0.24225
115,0.24255
116,0.24464999
117,0.24325
118,0.2419
119,0.24059999
120,0.23584999
121,0.2366
122,0.23644999
123,0.23345
124,0.22594999
125,0.2268
126,0.23144999
127,0.2298
128,0.22974999
129,0.22209999
130,0.22459999
131,0.2294
132,0.22874999
133,0.23015
134,0.22084999
135,0.22315
136,0.2244
137,0.2223
138,0.22295
139,0.2199
140,0.22254999
141,0.2166
142,0.2193
143,0.2243
144,0.21485
145,0.2175
146,0.21679999
147,0.21429999
148,0.21124999
149,0.21315
150,0.20625
151,0.20815
152,0.20899999
153,0.20834999
154,0.2069
155,0.20985
156,0.20549999
157,0.20335
158,0.20365
159,0.20545
160,0.2065
161,0.20565
162,0.20664999
163,0.20125
164,0.20205
165,0.2022
166,0.20335
167,0.19804999
168,0.20324999
169,0.2006
170,0.1982
171,0.199
172,0.19655
173,0.20064999
174,0.19815
175,0.19604999
176,0.19569999
177,0.2024
178,0.19895
179,0.19364999
180,0.2016
181,0.19164999
182,0.19929999
183,0.19985
184,0.20154999
185,0.19739999
186,0.1998
187,0.19229999
188,0.19925
189,0.19305
190,0.1986
191,0.19919999
192,0.19874999
193,0.19489999
194,0.19485
195,0.19129999
196,0.195
197,0.19455
198,0.19434999
199,0.1916
200,0.19389999
201,0.18755
202,0.18724999
203,0.19285
204,0.19094999
205,0.1917
206,0.188
207,0.19295
208,0.19434999
209,0.1959
210,0.1928
211,0.19514999
212,0.1954
213,0.19295
214,0.1841
215,0.189
216,0.1847
217,0.19074999
218,0.18879999
219,0.1873
220,0.1927
221,0.18769999
222,0.19254999
223,0.18384999
224,0.1849
225,0.18069999
226,0.19184999
227,0.18734999
228,0.19245
229,0.19135
230,0.18779999
231,0.19065
232,0.18765
233,0.1942
234,0.19029999
235,0.18969999
236,0.1884
237,0.18845
238,0.18625
239,0.18734999
240,0.1926
241,0.18985
242,0.19215
243,0.18834999
244,0.1847
245,0.1908
246,0.1881
247,0.18595
248,0.18734999
249,0.18699999
250,0.19084999
251,0.19084999
252,0.1901
253,0.1831
254,0.1854
255,0.18349999
256,0.18855
257,0.18935
258,0.18435
259,0.18145
260,0.17909999
261,0.18339999
262,0.18425
263,0.18294999
264,0.1742
265,0.1804
266,0.1855
267,0.18339999
268,0.18625
269,0.18159999
270,0.1814
271,0.17665
272,0.1838
273,0.183
274,0.17915
275,0.1856
276,0.1806
277,0.18075
278,0.1854
279,0.18315
280,0.1865
281,0.18744999
282,0.18374999
283,0.18575
284,0.18415
285,0.18795
286,0.18349999
287,0.18429999
288,0.1938
289,0.182
290,0.1864
291,0.1841
292,0.18394999
293,0.18194999
294,0.1794
295,0.18315
296,0.1874
297,0.1795
298,0.18545
299,0.1822
300,0.18425
301,0.18225
302,0.18095
303,0.1841
304,0.1778
305,0.1795
306,0.18105
307,0.18145
308,0.1813
309,0.1837
310,0.17504999
311,0.17729999
312,0.1819
313,0.1776
314,0.1847
315,0.18155
316,0.18515
317,0.17655
318,0.1786
319,0.17774999
320,0.1771
321,0.18079999
322,0.17944999
323,0.17625
324,0.1783
325,0.18135
326,0.17934999
327,0.18225
328,0.18855
329,0.18249999
330,0.1813
331,0.18175
332,0.1777
333,0.18079999
334,0.19215
335,0.1853
336,0.18315
337,0.1812
338,0.19145
339,0.1839
340,0.18245
341,0.1821
342,0.17975
343,0.1891
344,0.17995
345,0.18599999
346,0.1872
347,0.18519999
348,0.18644999
349,0.18575
350,0.18435
351,0.182
352,0.17979999
353,0.17895
354,0.18515
355,0.18169999
356,0.18275
357,0.17835
358,0.1821
359,0.18535
360,0.1865
361,0.1802
362,0.18734999
363,0.18135
364,0.18095
365,0.18255
366,0.18435
367,0.18405
368,0.18135
369,0.17835
370,0.17815
371,0.1784
372,0.17995
373,0.17684999
374,0.176
375,0.1812
376,0.17234999
377,0.1778
378,0.1796
379,0.17645
380,0.1788
381,0.18105
382,0.17805
383,0.18335
384,0.182
385,0.17944999
386,0.17625
387,0.17755
388,0.17795
389,0.1794
390,0.1765
391,0.17985
392,0.1819
393,0.17885
394,0.18495
395,0.17695
396,0.1774
397,0.1804
398,0.17729999
399,0.1818
400,0.18159999
401,0.18455
402,0.1832
403,0.1853
404,0.1805
405,0.18214999
406,0.17825
407,0.17719999
408,0.17625
409,0.17809999
410,0.1761
411,0.17665
412,0.17725
413,0.17615
414,0.1759
415,0.17809999
416,0.17375
417,0.17324999
418,0.1777
419,0.17755
420,0.17279999
421,0.17144999
422,0.17625
423,0.17
424,0.1713
425,0.17154999
426,0.1722
427,0.17164999
428,0.1759
429,0.17445
430,0.17549999
431,0.17095
432,0.17549999
433,0.17315
434,0.1709
435,0.17459999
436,0.1716
437,0.16704999
438,0.1695
439,0.1735
440,0.16984999
441,0.17965
442,0.17799999
443,0.17895
444,0.1717
445,0.17844999
446,0.17809999
447,0.1762
448,0.17469999
449,0.17334999
450,0.17289999
451,0.1714
452,0.16679999
453,0.17305
454,0.17475
455,0.17144999
456,0.17455
457,0.17125
458,0.17119999
459,0.1699
460,0.17189999
461,0.17359999
462,0.18185
463,0.17535
464,0.17029999
465,0.16955
466,0.17119999
467,0.17565
468,0.1661
469,0.17035
470,0.1697
471,0.17414999
472,0.17234999
473,0.1699
474,0.17265
475,0.1727
476,0.16964999
477,0.1734
478,0.17189999
479,0.1749
480,0.17375
481,0.1731
482,0.17385
483,0.1713
484,0.16865
485,0.17369999
486,0.17435
487,0.1678
488,0.17764999
489,0.16804999
490,0.1707
491,0.17359999
492,0.17359999
493,0.16679999
494,0.17459999
495,0.1752
496,0.1766
497,0.16945
498,0.176
499,0.16955
500,0.17655
501,0.17485
502,0.1731
503,0.1723
504,0.17345
505,0.17205
506,0.17379999
507,0.176
508,0.17324999
509,0.1751
510,0.1743
511,0.17019999
512,0.17205
513,0.1681
514,0.16714999
515,0.17295
516,0.16884999
517,0.16724999
518,0.16669999
519,0.16929999
520,0.17029999
521,0.16724999
522,0.16184999
523,0.17189999
524,0.16399999
525,0.17379999
526,0.17684999
527,0.1683
528,0.16945
529,0.1682
530,0.16634999
531,0.17189999
532,0.17905
533,0.17934999
534,0.17355
535,0.17819999
536,0.17255
537,0.17334999
538,0.17729999
539,0.18075
540,0.17799999
541,0.17549999
542,0.17885
543,0.17045
544,0.17404999
545,0.17764999
546,0.1759
547,0.17729999
548,0.17899999
549,0.17989999
550,0.17469999
551,0.18015
552,0.17265
553,0.17485
554,0.17355
555,0.1786
556,0.17395
557,0.1713
558,0.1734
559,0.16865
560,0.17234999
561,0.16785
562,0.17144999
563,0.17045
564,0.17045
565,0.1741
566,0.17414999
567,0.1697
568,0.16955
569,0.17315
570,0.17324999
571,0.16835
572,0.16925
573,0.1748
574,0.16875
575,0.1688
576,0.17455
577,0.1698
578,0.1678
579,0.16765
580,0.17109999
581,0.17015
582,0.17295
583,0.17035
584,0.17015
585,0.17019999
586,0.17379999
587,0.17164999
588,0.173
589,0.1751
590,0.1779
591,0.17645
592,0.17719999
593,0.16845
594,0.17745
595,0.1742
596,0.17629999
597,0.17054999
598,0.16995
599,0.1697
600,0.17815
601,0.17504999
602,0.1753
603,0.17735
604,0.17549999
605,0.17424999
606,0.17455
607,0.17445
608,0.17395
609,0.177
610,0.17764999
611,0.17459999
612,0.18214999
613,0.18005
614,0.1813
615,0.1762
616,0.17909999
617,0.1774
618,0.18005
619,0.17414999
620,0.1801
621,0.1734
622,0.17435
623,0.17799999
624,0.1792
625,0.17735
626,0.1731
627,0.1779
628,0.17755
629,0.17674999
630,0.1785
631,0.17844999
632,0.17854999
633,0.1784
634,0.17025
635,0.17279999
636,0.17205
637,0.1654
638,0.17015
639,0.1713
640,0.17475
641,0.17035
642,0.17469999
643,0.1733
644,0.1717
645,0.16614999
646,0.1721
647,0.17175
648,0.16775
649,0.17025
650,0.1705
651,0.17009999
652,0.17074999
653,0.17234999
654,0.17255
655,0.17539999
656,0.1671
657,0.17005
658,0.17195
659,0.17109999
660,0.17414999
661,0.17054999
662,0.17164999
663,0.17424999
664,0.1638
665,0.16894999
666,0.17549999
667,0.17345
668,0.17045
669,0.16984999
670,0.17175
671,0.1762
672,0.1761
673,0.17345
674,0.1757
675,0.1733
676,0.17414999
677,0.16945
678,0.17404999
679,0.17455
680,0.1752
681,0.17095
682,0.17725
683,0.17655
684,0.17674999
685,0.17485
686,0.17449999
687,0.17674999
688,0.176
689,0.17715
690,0.17035
691,0.1713
692,0.1779
693,0.18055
694,0.16765
695,0.18065
696,0.17565
697,0.1734
698,0.16875
699,0.17205
700,0.17909999
701,0.17615
702,0.1753
703,0.1748
704,0.17635
705,0.17494999
706,0.17225
707,0.17795
708,0.17035
709,0.17265
710,0.17404999
711,0.17805
712,0.17594999
713,0.17999999
714,0.18185
715,0.1757
716,0.17289999
717,0.17255
718,0.17565
719,0.17485
720,0.1724
721,0.17635
722,0.1748
723,0.1777
724,0.17844999
725,0.17424999
726,0.1749
727,0.17985
728,0.17369999
729,0.1761
730,0.17725
731,0.17604999
732,0.17255
733,0.17435
734,0.1751
735,0.1707
736,0.1741
737,0.17375
738,0.1752
739,0.168
740,0.17899999
741,0.17234999
742,0.1733
743,0.17785
744,0.17755
745,0.17629999
746,0.17125
747,0.1751
748,0.17385
749,0.17205
750,0.17715
751,0.16825
752,0.17115
753,0.16875
754,0.17064999
755,0.17719999
756,0.17934999
757,0.17705
758,0.1696
759,0.17105
760,0.17189999
761,0.17705
762,0.1705
763,0.17119999
764,0.17755
765,0.17334999
766,0.17215
767,0.17979999
768,0.1759
769,0.1726
770,0.17379999
771,0.1769
772,0.17645
773,0.17559999
774,0.17875
775,0.17819999
776,0.1709
777,0.17629999
778,0.17494999
779,0.17469999
780,0.17639999
781,0.18105
782,0.17494999
783,0.1771
784,0.17365
785,0.1783
786,0.17175
787,0.17514999
788,0.17625
789,0.17559999
790,0.1739
791,0.1765
792,0.17395
793,0.17424999
794,0.1794
795,0.1776
796,0.1769
797,0.1757
798,0.1784
799,0.17099999
800,0.1793
801,0.17359999
802,0.16794999
803,0.17305
804,0.1669
805,0.17085
806,0.17379999
807,0.17315
808,0.175
809,0.17035
810,0.17385
811,0.17555
812,0.17705
813,0.17885
814,0.17735
815,0.18185
816,0.17465
817,0.17494999
818,0.1749
819,0.1766
820,0.1784
821,0.1705
822,0.17215
823,0.17424999
824,0.17469999
825,0.16785
826,0.16995
827,0.17625
828,0.1731
829,0.173
830,0.1731
831,0.16905
832,0.1717
833,0.17404999
834,0.1673
835,0.16894999
836,0.1742
837,0.16845
838,0.1744
839,0.1757
840,0.17404999
841,0.17684999
842,0.17629999
843,0.17279999
844,0.17815
845,0.17305
846,0.169
847,0.16569999
848,0.17305
849,0.1725
850,0.16614999
851,0.1734
852,0.1724
853,0.1683
854,0.17395
855,0.1725
856,0.17085
857,0.17265
858,0.17404999
859,0.1713
860,0.173
861,0.17375
862,0.17305
863,0.1636
864,0.1707
865,0.1766
866,0.17125
867,0.1722
868,0.17234999
869,0.1733
870,0.17265
871,0.17379999
872,0.17334999
873,0.1714
874,0.17459999
875,0.17494999
876,0.1733
877,0.17705
878,0.1743
879,0.17099999
880,0.17604999
881,0.17404999
882,0.17355
883,0.17054999
884,0.17175
885,0.1734
886,0.17355
887,0.1706
888,0.16745
889,0.17735
890,0.17525
891,0.16804999
892,0.17295
893,0.18079999
894,0.1744
895,0.1744
896,0.1741
897,0.1761
898,0.18034999
899,0.17725
900,0.17019999
901,0.1697
902,0.17525
903,0.17005
904,0.17279999
905,0.17125
906,0.1716
907,0.16765
908,0.17164999
909,0.1708
910,0.17345
911,0.16939999
912,0.1718
913,0.17315
914,0.16995
915,0.17825
916,0.17324999
917,0.1709
918,0.1749
919,0.17064999
920,0.1699
921,0.1749
922,0.1724
923,0.17604999
924,0.17764999
925,0.17494999
926,0.18065
927,0.17895
928,0.18024999
929,0.1792
930,0.17119999
931,0.16945
932,0.17275
933,0.17459999
934,0.17684999
935,0.17225
936,0.17379999
937,0.17355
938,0.1714
939,0.17
940,0.17105
941,0.17189999
942,0.1709
943,0.16855
944,0.17334999
945,0.16714999
946,0.17414999
947,0.17345
948,0.16925
949,0.17215
950,0.17019999
951,0.17164999
952,0.17555
953,0.17559999
954,0.175
955,0.1752
956,0.16915
957,0.1758
958,0.17365
959,0.1793
960,0.1726
961,0.17735
962,0.1663
963,0.17025
964,0.17045
965,0.17635
966,0.1778
967,0.17909999
968,0.17475
969,0.17164999
970,0.17205
971,0.1779
972,0.17375
973,0.17844999
974,0.17144999
975,0.1723
976,0.17334999
977,0.17485
978,0.16915
979,0.17539999
980,0.17655
981,0.17719999
982,0.17539999
983,0.17799999
984,0.17465
985,0.17549999
986,0.17285
987,0.1705
988,0.17099999
989,0.17369999
990,0.16929999
991,0.17015
992,0.1759
993,0.17375
994,0.17295
995,0.17629999
996,0.1735
997,0.18114999
998,0.17825
999,0.17445
1000,0.17295
1001,0.1691
1002,0.1743
1003,0.1776
1004,0.17404999
1005,0.1725
1006,0.17559999
1007,0.17559999
1008,0.1795
1009,0.1751
1010,0.17854999
1011,0.17925
1012,0.1771
1013,0.17095
1014,0.16955
1015,0.1774
1016,0.17025
1017,0.169
1018,0.17459999
1019,0.1725
1020,0.17305
1021,0.17015
1022,0.16679999
1023,0.17355
1024,0.17109999
1025,0.169
1026,0.1731
1027,0.17
1028,0.1691
1029,0.17635
1030,0.17099999
1031,0.16855
1032,0.17105
1033,0.16955
1034,0.16665
1035,0.16749999
1036,0.17705
1037,0.16839999
1038,0.167
1039,0.17164999
1040,0.1682
1041,0.1682
1042,0.1697
1043,0.17545
1044,0.16335
1045,0.17635
1046,0.1741
1047,0.1686
1048,0.17729999
1049,0.17289999
1050,0.1688
1051,0.16929999
1052,0.17199999
1053,0.1776
1054,0.17395
1055,0.17135
1056,0.17559999
1057,0.17745
1058,0.17635
1059,0.17684999
1060,0.17584999
1061,0.1778
1062,0.17315
1063,0.1697
1064,0.1725
1065,0.17809999
1066,0.17445
1067,0.17414999
1068,0.1699
1069,0.17035
1070,0.1718
1071,0.1689
1072,0.17895
1073,0.1681
1074,0.16319999
1075,0.1691
1076,0.17189999
1077,0.16645
1078,0.1697
1079,0.17365
1080,0.1722
1081,0.1718
1082,0.17345
1083,0.17549999
1084,0.17475
1085,0.17355
1086,0.17015
1087,0.17185
1088,0.17109999
1089,0.17289999
1090,0.16845
1091,0.17029999
1092,0.16839999
1093,0.1681
1094,0.17195
1095,0.17035
1096,0.17135
1097,0.1751
1098,0.16865
1099,0.16825
1100,0.16785
1101,0.17095
1102,0.17029999
1103,0.16679999
1104,0.16489999
1105,0.1686
1106,0.16669999
1107,0.16915
1108,0.16759999
1109,0.1758
1110,0.1707
1111,0.17025
1112,0.1717
1113,0.16835
1114,0.1661
1115,0.17064999
1116,0.1679
1117,0.16929999
1118,0.1706
1119,0.167
1120,0.17154999
1121,0.16974999
1122,0.16935
1123,0.166
1124,0.1682
1125,0.1714
1126,0.17345
1127,0.17225
1128,0.17315
1129,0.1704
1130,0.16765
1131,0.16974999
1132,0.17125
1133,0.17445
1134,0.16915
1135,0.17095
1136,0.1722
1137,0.16775
1138,0.1733
1139,0.1706
1140,0.17279999
1141,0.16995
1142,0.17385
1143,0.1706
1144,0.1718
1145,0.17185
1146,0.17054999
1147,0.1679
1148,0.1731
1149,0.17504999
1150,0.16679999
1151,0.17324999
1152,0.1731
1153,0.1695
1154,0.17525
1155,0.17105
1156,0.1767
1157,0.1709
1158,0.17115
1159,0.16735
1160,0.17025
1161,0.1739
1162,0.16804999
1163,0.1721
1164,0.16935
1165,0.17095
1166,0.17025
1167,0.1751
1168,0.16964999
1169,0.17195
1170,0.1644
1171,0.16759999
1172,0.16605
1173,0.1638
1174,0.1642
1175,0.17225
1176,0.17385
1177,0.16544999
1178,0.17105
1179,0.16804999
1180,0.16425
1181,0.16489999
1182,0.16395
1183,0.16815
1184,0.1687
1185,0.16665
1186,0.17189999
1187,0.16595
1188,0.1714
1189,0.1652
1190,0.16849999
1191,0.16579999
1192,0.16524999
1193,0.16775
1194,0.16094999
1195,0.1653
1196,0.17019999
1197,0.16925
1198,0.1686
1199,0.16865
1200,0.17115
1201,0.16765
1202,0.17045
1203,0.16875
1204,0.1664
1205,0.17099999
1206,0.17154999
1207,0.1688
1208,0.17275
1209,0.17285
1210,0.16785
1211,0.1704
1212,0.17119999
1213,0.1727
1214,0.16925
1215,0.16645
1216,0.1655
1217,0.1714
1218,0.1708
1219,0.1696
1220,0.16724999
1221,0.17234999
1222,0.1708
1223,0.1672
1224,0.17575
1225,0.17005
1226,0.17175
1227,0.1707
1228,0.1748
1229,0.1704
1230,0.1718
1231,0.16964999
1232,0.17375
1233,0.17275
1234,0.17215
1235,0.17755
1236,0.16905
1237,0.17559999
1238,0.17109999
1239,0.17549999
1240,0.17465
1241,0.17135
1242,0.173
1243,0.17054999
1244,0.1722
1245,0.17755
1246,0.1721
1247,0.174
1248,0.1692
1249,0.1679
1250,0.17449999
1251,0.1734
1252,0.1725
1253,0.17225
1254,0.17115
1255,0.1687
1256,0.17035
1257,0.1704
1258,0.1725
1259,0.16905
1260,0.1707
1261,0.1681
1262,0.17054999
1263,0.1716
1264,0.1771
1265,0.1709
1266,0.16745
1267,0.17009999
1268,0.16695
1269,0.17279999
1270,0.16475
1271,0.1721
1272,0.17085
1273,0.1653
1274,0.16685
1275,0.16495
1276,0.16804999
1277,0.17154999
1278,0.17115
1279,0.16724999
1280,0.17199999
1281,0.16595
1282,0.17045
1283,0.16884999
1284,0.17424999
1285,0.17435
1286,0.17019999
1287,0.17105
1288,0.16645
1289,0.16865
1290,0.16825
1291,0.17369999
1292,0.16775
1293,0.1696
1294,0.16945
1295,0.1697
1296,0.17469999
1297,0.1776
1298,0.17385
1299,0.17225


==> plots/data_new/bp_rl_fading_hard_decision/bler_bp.csv <==
EbN0_dB,bler
-4,0.5928202271461487
-3,0.5444179773330688
-2,0.4942438006401062
-1,0.4427854120731354
0,0.3913358151912689
1,0.341852605342865
2,0.2945612072944641
3,0.250957190990448
4,0.21190759539604187
5,0.17715319991111755
6,0.14727860689163208
7,0.12135860323905945
8,0.09939680248498917
9,0.08089499920606613
10,0.06596620380878448
11,0.053373001515865326
12,0.043035801500082016
13,0.03463179990649223
14,0.027925800532102585
15,0.02256780117750168
16,0.01819080114364624
17,0.014685000292956829
18,0.011855999939143658
19,0.009542800486087799
20,0.007809999864548445


==> plots/data_new/bp_rl_fading_hard_decision/bler_per_iter.csv <==
iter,bler
0,0.96879995
1,0.9633
2,0.9614
3,0.9568
4,0.93614995
5,0.91775
6,0.9388
7,0.92705
8,0.90935
9,0.87944996
10,0.84284997
11,0.81804997
12,0.7802
13,0.76935
14,0.7269
15,0.70949996
16,0.72179997
17,0.65835
18,0.64015
19,0.62895
20,0.60525
21,0.61289996
22,0.57414997
23,0.58685
24,0.65015
25,0.6365
26,0.62049997
27,0.5923
28,0.49534997
29,0.52015
30,0.4849
31,0.48325
32,0.50225
33,0.46394998
34,0.45935
35,0.44239998
36,0.40899998
37,0.3829
38,0.35999998
39,0.4102
40,0.33969998
41,0.36605
42,0.3971
43,0.3737
44,0.312
45,0.30734998
46,0.3108
47,0.2873
48,0.2893
49,0.2746
50,0.31875
51,0.30554998
52,0.2775
53,0.29
54,0.3154
55,0.3276
56,0.30495
57,0.27265
58,0.26514998
59,0.25645
60,0.24929999
61,0.26345
62,0.2793
63,0.265
64,0.2471
65,0.2481
66,0.27269998
67,0.29979998
68,0.25599998
69,0.23345
70,0.2252
71,0.24255
72,0.27445
73,0.2312
74,0.3028
75,0.25079998
76,0.23865
77,0.26165
78,0.2391
79,0.23785
80,0.29125
81,0.24239999
82,0.24485
83,0.25059998
84,0.2428
85,0.22995
86,0.23465
87,0.23179999
88,0.24695
89,0.22199999
90,0.22235
91,0.2197
92,0.22004999
93,0.21875
94,0.21065
95,0.2155
96,0.2635
97,0.24114999
98,0.232
99,0.21894999
100,0.22985
101,0.2313
102,0.24595
103,0.22594999
104,0.23529999
105,0.24255
106,0.2321
107,0.22895
108,0.2126
109,0.2076
110,0.20764999
111,0.20355
112,0.22555
113,0.248
114,0.2163
115,0.2154
116,0.25169998
117,0.2643
118,0.26569998
119,0.2217
120,0.20729999
121,0.22864999
122,0.24929999
123,0.203
124,0.20854999
125,0.2215
126,0.23075
127,0.23455
128,0.204
129,0.19909999
130,0.19665
131,0.2065
132,0.22594999
133,0.21775
134,0.19884999
135,0.19669999
136,0.20035
137,0.20555
138,0.20449999
139,0.20664999
140,0.2091
141,0.20179999
142,0.21265
143,0.2233
144,0.23754999
145,0.1999
146,0.20754999
147,0.20805
148,0.22455
149,0.20705
150,0.2051
151,0.1927
152,0.20975
153,0.197
154,0.197
155,0.1994
156,0.22925
157,0.2034
158,0.21329999
159,0.20054999
160,0.2004
161,0.20565
162,0.20175
163,0.19675
164,0.2157
165,0.19855
166,0.1924
167,0.18935
168,0.2008
169,0.2049
170,0.19874999
171,0.22465
172,0.1981
173,0.20085
174,0.19739999
175,0.19254999
176,0.19135
177,0.19745
178,0.19749999
179,0.19825
180,0.20314999
181,0.19505
182,0.20944999
183,0.19325
184,0.19919999
185,0.20304999
186,0.19155
187,0.1954
188,0.197
189,0.19015
190,0.1933
191,0.19344999
192,0.198
193,0.19635
194,0.1925
195,0.1858
196,0.1954
197,0.1911
198,0.2061
199,0.19395
200,0.19755
201,0.1892
202,0.1891
203,0.20224999
204,0.1866
205,0.1907
206,0.18949999
207,0.1899
208,0.1916
209,0.18665
210,0.2085
211,0.1889
212,0.19614999
213,0.19084999
214,0.18419999
215,0.19434999
216,0.18985
217,0.196
218,0.1898
219,0.1908
220,0.19415
221,0.2039
222,0.1946
223,0.18865
224,0.19119999
225,0.1891
226,0.19084999
227,0.19665
228,0.19399999
229,0.1927
230,0.1838
231,0.1986
232,0.19665
233,0.1875
234,0.1907
235,0.19184999
236,0.19164999
237,0.18699999
238,0.18965
239,0.18895
240,0.19045
241,0.20349999
242,0.1934
243,0.18924999
244,0.18845
245,0.19364999
246,0.20109999
247,0.19645
248,0.18515
249,0.1893
250,0.19015
251,0.18895
252,0.19614999
253,0.2109
254,0.2058
255,0.19229999
256,0.19765
257,0.19409999
258,0.18564999
259,0.18615
260,0.18294999
261,0.18545
262,0.2059
263,0.18994999
264,0.17975
265,0.1841
266,0.21145
267,0.192
268,0.18965
269,0.1881
270,0.1964
271,0.1882
272,0.1883
273,0.1883
274,0.18795
275,0.23185
276,0.19405
277,0.18824999
278,0.191
279,0.191
280,0.19264999
281,0.192
282,0.1858
283,0.19115
284,0.19145
285,0.1892
286,0.1964
287,0.18855
288,0.192
289,0.18315
290,0.1875
291,0.18975
292,0.1871
293,0.19665
294,0.18975
295,0.19129999
296,0.19655
297,0.1885
298,0.1908
299,0.18554999
300,0.18595
301,0.18734999
302,0.18355
303,0.192
304,0.1864
305,0.1889
306,0.19094999
307,0.1867
308,0.19575
309,0.1963
310,0.1814
311,0.18824999
312,0.1942
313,0.183
314,0.1924
315,0.19084999
316,0.1935
317,0.18855
318,0.19164999
319,0.18509999
320,0.18985
321,0.1848
322,0.1841
323,0.18415
324,0.19559999
325,0.18924999
326,0.1857
327,0.1864
328,0.22739999
329,0.18685
330,0.1819
331,0.18885
332,0.1806
333,0.18519999
334,0.18895
335,0.189
336,0.18685
337,0.18275
338,0.22604999
339,0.18554999
340,0.18824999
341,0.20404999
342,0.18789999
343,0.18845
344,0.18685
345,0.1988
346,0.19215
347,0.19
348,0.1883
349,0.18769999
350,0.19655
351,0.19004999
352,0.18644999
353,0.18779999
354,0.19039999
355,0.18945
356,0.18609999
357,0.18599999
358,0.18675
359,0.18265
360,0.18865
361,0.18879999
362,0.19015
363,0.1857
364,0.18724999
365,0.18724999
366,0.1891
367,0.18769999
368,0.1866
369,0.18239999
370,0.18585
371,0.18675
372,0.1866
373,0.18394999
374,0.18145
375,0.18505
376,0.18214999
377,0.18744999
378,0.18855
379,0.19139999
380,0.19139999
381,0.19354999
382,0.18715
383,0.1856
384,0.18789999
385,0.18814999
386,0.18214999
387,0.1857
388,0.1882
389,0.18785
390,0.18439999
391,0.18845
392,0.18509999
393,0.18384999
394,0.18959999
395,0.18855
396,0.20439999
397,0.18455
398,0.18515
399,0.188
400,0.18419999
401,0.18294999
402,0.18625
403,0.19115
404,0.1907
405,0.1855
406,0.18695
407,0.1907
408,0.1866
409,0.1866
410,0.1865
411,0.1892
412,0.1891
413,0.18175
414,0.1866
415,0.19004999
416,0.19655
417,0.1876
418,0.18495
419,0.1884
420,0.18384999
421,0.1882
422,0.18875
423,0.18484999
424,0.1876
425,0.1837
426,0.1876
427,0.1806
428,0.188
429,0.18439999
430,0.18885
431,0.18355
432,0.18699999
433,0.1865
434,0.18715
435,0.19129999
436,0.1845
437,0.18325
438,0.1831
439,0.185
440,0.18275
441,0.19125
442,0.1862
443,0.1865
444,0.18599999
445,0.1873
446,0.18419999
447,0.18625
448,0.18715
449,0.1875
450,0.18789999
451,0.18779999
452,0.18455
453,0.18225
454,0.1902
455,0.18654999
456,0.18769999
457,0.18044999
458,0.1853
459,0.1839
460,0.18575
461,0.18895
462,0.19125
463,0.1854
464,0.1845
465,0.18325
466,0.18435
467,0.18805
468,0.1849
469,0.1874
470,0.18685
471,0.18239999
472,0.18755
473,0.19254999
474,0.1871
475,0.18575
476,0.18575
477,0.1901
478,0.18415
479,0.184
480,0.21215
481,0.20915
482,0.18904999
483,0.1915
484,0.18515
485,0.1865
486,0.1871
487,0.17975
488,0.18855
489,0.18384999
490,0.18634999
491,0.18679999
492,0.18769999
493,0.18165
494,0.18895
495,0.1821
496,0.19155
497,0.18175
498,0.18595
499,0.1859
500,0.1849
501,0.18515
502,0.18545
503,0.19335
504,0.183
505,0.1978
506,0.18515
507,0.20684999
508,0.18435
509,0.18654999
510,0.18985
511,0.18789999
512,0.1856
513,0.18075
514,0.185
515,0.18949999
516,0.1858
517,0.17934999
518,0.1837
519,0.1818
520,0.18355
521,0.18415
522,0.18034999
523,0.18675
524,0.1827
525,0.1893
526,0.1856
527,0.18859999
528,0.18734999
529,0.18245
530,0.21229999
531,0.18625
532,0.1863
533,0.18795
534,0.18484999
535,0.19029999
536,0.18634999
537,0.18495
538,0.1884
539,0.2128
540,0.20594999
541,0.198
542,0.1917
543,0.18455
544,0.1883
545,0.18949999
546,0.18464999
547,0.1857
548,0.2162
549,0.19229999
550,0.18329999
551,0.18949999
552,0.18515
553,0.20815
554,0.18859999
555,0.20664999
556,0.2026
557,0.18785
558,0.18585
559,0.18654999
560,0.20289999
561,0.1829
562,0.18724999
563,0.1846
564,0.18824999
565,0.18834999
566,0.1853
567,0.18425
568,0.1837
569,0.1872
570,0.21145
571,0.19209999
572,0.19565
573,0.20349999
574,0.18329999
575,0.1849
576,0.18685
577,0.1859
578,0.18284999
579,0.18284999
580,0.18564999
581,0.1864
582,0.18079999
583,0.18689999
584,0.18699999
585,0.18869999
586,0.18675
587,0.18595
588,0.18585
589,0.20095
590,0.19919999
591,0.18845
592,0.18765
593,0.21984999
594,0.2118
595,0.19804999
596,0.1916
597,0.18855
598,0.1889
599,0.19125
600,0.18695
601,0.18525
602,0.18599999
603,0.21055
604,0.18535
605,0.1989
606,0.1821
607,0.18425
608,0.18679999
609,0.1853
610,0.18595
611,0.18845
612,0.1881
613,0.18789999
614,0.19139999
615,0.1894
616,0.20574999
617,0.19274999
618,0.19039999
619,0.18769999
620,0.19045
621,0.18535
622,0.18405
623,0.18765
624,0.19295
625,0.18564999
626,0.18374999
627,0.227
628,0.21384999
629,0.2021
630,0.19045
631,0.18605
632,0.18419999
633,0.1898
634,0.19164999
635,0.1866
636,0.18519999
637,0.19745
638,0.18675
639,0.1971
640,0.19129999
641,0.1871
642,0.18755
643,0.1838
644,0.18644999
645,0.1856
646,0.18455
647,0.18705
648,0.1796
649,0.1915
650,0.18394999
651,0.19115
652,0.18755
653,0.18935
654,0.1853
655,0.19745
656,0.18155
657,0.18384999
658,0.18439999
659,0.18554999
660,0.18415
661,0.1856
662,0.21499999
663,0.19315
664,0.2023
665,0.18329999
666,0.1915
667,0.18335
668,0.1871
669,0.185
670,0.1809
671,0.18734999
672,0.18895
673,0.18135
674,0.1893
675,0.18859999
676,0.1848
677,0.18315
678,0.1934
679,0.1968
680,0.19125
681,0.20255
682,0.19119999
683,0.20705
684,0.18945
685,0.18419999
686,0.18304999
687,0.18924999
688,0.18769999
689,0.1926
690,0.18339999
691,0.17854999
692,0.185
693,0.1918
694,0.17965
695,0.19025
696,0.1848
697,0.18105
698,0.18145
699,0.17999999
700,0.1849
701,0.1836
702,0.18955
703,0.18075
704,0.18564999
705,0.19084999
706,0.20805
707,0.20605
708,0.18795
709,0.20889999
710,0.18755
711,0.19514999
712,0.18755
713,0.19125
714,0.18689999
715,0.18585
716,0.18474999
717,0.18654999
718,0.22665
719,0.1849
720,0.19694999
721,0.18924999
722,0.18265
723,0.19235
724,0.1884
725,0.18374999
726,0.18135
727,0.25015
728,0.1859
729,0.18519999
730,0.19524999
731,0.1943
732,0.1818
733,0.1873
734,0.1942
735,0.18834999
736,0.19505
737,0.19184999
738,0.1893
739,0.18805
740,0.19285
741,0.1856
742,0.18455
743,0.19555
744,0.18644999
745,0.19029999
746,0.18609999
747,0.18615
748,0.18769999
749,0.1853
750,0.2395
751,0.20615
752,0.19235
753,0.1902
754,0.18339999
755,0.19209999
756,0.19045
757,0.1942
758,0.1898
759,0.18525
760,0.1847
761,0.18914999
762,0.1937
763,0.18535
764,0.1997
765,0.18605
766,0.18699999
767,0.23429999
768,0.18734999
769,0.19025
770,0.18675
771,0.18834999
772,0.19514999
773,0.19745
774,0.19399999
775,0.1875
776,0.19039999
777,0.18975
778,0.18419999
779,0.18505
780,0.18699999
781,0.189
782,0.18859999
783,0.1915
784,0.18895
785,0.19035
786,0.1854
787,0.1846
788,0.1933
789,0.19469999
790,0.1881
791,0.18484999
792,0.1881
793,0.18699999
794,0.1907
795,0.18969999
796,0.1828
797,0.18795
798,0.1892
799,0.1859
800,0.1891
801,0.1915
802,0.1846
803,0.1981
804,0.18435
805,0.1832
806,0.1882
807,0.18335
808,0.18415
809,0.1815
810,0.18429999
811,0.18515
812,0.1871
813,0.19025
814,0.18679999
815,0.19155
816,0.1795
817,0.18955
818,0.18509999
819,0.1866
820,0.18689999
821,0.1845
822,0.18255
823,0.18194999
824,0.18405
825,0.1828
826,0.1809
827,0.18495
828,0.18159999
829,0.1838
830,0.18275
831,0.1832
832,0.1847
833,0.1836
834,0.1952
835,0.18374999
836,0.18679999
837,0.17684999
838,0.18294999
839,0.184
840,0.1855
841,0.18805
842,0.18525
843,0.17944999
844,0.1862
845,0.1804
846,0.19565
847,0.1757
848,0.18679999
849,0.1814
850,0.1849
851,0.18575
852,0.18435
853,0.1806
854,0.18605
855,0.18869999
856,0.1811
857,0.18085
858,0.1839
859,0.18294999
860,0.18615
861,0.18204999
862,0.18259999
863,0.1908
864,0.18994999
865,0.18464999
866,0.18345
867,0.18284999
868,0.18114999
869,0.18734999
870,0.183
871,0.18405
872,0.19485
873,0.18114999
874,0.19375
875,0.189
876,0.1832
877,0.18554999
878,0.1845
879,0.18034999
880,0.182
881,0.18795
882,0.18304999
883,0.1812
884,0.18365
885,0.1857
886,0.18695
887,0.2086
888,0.17639999
889,0.1866
890,0.1907
891,0.18275
892,0.18259999
893,0.18204999
894,0.17954999
895,0.18339999
896,0.18365
897,0.18175
898,0.18445
899,0.1853
900,0.1994
901,0.1819
902,0.18814999
903,0.18419999
904,0.18505
905,0.18554999
906,0.1805
907,0.1761
908,0.18349999
909,0.18435
910,0.18015
911,0.18155
912,0.18249999
913,0.1814
914,0.18145
915,0.18055
916,0.1839
917,0.18034999
918,0.18065
919,0.18265
920,0.17725
921,0.19215
922,0.1802
923,0.18165
924,0.18095
925,0.18214999
926,0.18734999
927,0.18345
928,0.1845
929,0.18339999
930,0.17809999
931,0.17954999
932,0.1827
933,0.18249999
934,0.1867
935,0.1809
936,0.18265
937,0.18345
938,0.18114999
939,0.17925
940,0.18249999
941,0.18079999
942,0.18284999
943,0.181
944,0.19409999
945,0.18079999
946,0.18204999
947,0.18355
948,0.17975
949,0.17909999
950,0.18265
951,0.18239999
952,0.18365
953,0.1802
954,0.18095
955,0.21095
956,0.17684999
957,0.1845
958,0.185
959,0.1845
960,0.1815
961,0.1809
962,0.1744
963,0.18249999
964,0.1775
965,0.18685
966,0.1872
967,0.1884
968,0.20965
969,0.18255
970,0.17805
971,0.18515
972,0.18105
973,0.1863
974,0.1774
975,0.18194999
976,0.1796
977,0.1829
978,0.1749
979,0.20664999
980,0.20285
981,0.19405
982,0.1809
983,0.18204999
984,0.1828
985,0.22864999
986,0.17819999
987,0.1766
988,0.1779
989,0.18535
990,0.1788
991,0.17665
992,0.1828
993,0.17665
994,0.17375
995,0.19264999
996,0.1811
997,0.1849
998,0.17925
999,0.1751


==> plots/data_new/ff_awgn/bler_ff.csv <==
EbN0_dB,bler
-4,0.522068977355957
-3,0.45397740602493286
-2,0.3794982135295868
-1,0.3028460144996643
0,0.2274204045534134
1,0.1585720032453537
2,0.10122240334749222
3,0.05806360021233559
4,0.029335200786590576
5,0.012870600447058678
6,0.004800199996680021
7,0.0015626000240445137
8,0.0004005999944638461
9,8.080000407062471e-05
10,1.320000046689529e-05
11,1.9999999949504854e-06
12,0.0


==> plots/data_new/ff_awgn/bler_per_iter_filtered_5.csv <==
iter,bler
0,0.94299996
1,0.93694997
2,0.9619
3,0.91345
4,0.92464995
5,0.88154995
6,0.90449995
7,0.89564997
8,0.82175
9,0.80939996
10,0.73915
11,0.63455
12,0.62909997
13,0.55469996
14,0.51245
15,0.48795
16,0.46699998
17,0.39084998
18,0.3891
19,0.33865
20,0.29979998
21,0.24695
22,0.2262
23,0.20664999
24,0.18185
25,0.17715
26,0.1592
27,0.15609999
28,0.12595
29,0.1304
30,0.1148
31,0.1161
32,0.11605
33,0.1025
34,0.1008
35,0.0976
36,0.0989
37,0.0938
38,0.093849994
39,0.08835
40,0.08195
41,0.0782
42,0.080249995
43,0.074099995
44,0.076
45,0.072799996
46,0.069249995
47,0.065299995
48,0.0656
49,0.0648
50,0.061499998
51,0.058349997
52,0.060399998
53,0.06045
54,0.057749998
55,0.056149997
56,0.053549998
57,0.05235
58,0.0557
59,0.052199997
60,0.049349997
61,0.047799997
62,0.049
63,0.04705
64,0.04775
65,0.04615
66,0.043849997
67,0.042799998
68,0.041249998
69,0.04215
70,0.03985
71,0.040149998
72,0.040999997
73,0.03915
74,0.04175
75,0.0383
76,0.0429
77,0.0404
78,0.03965
79,0.03825
80,0.037499998
81,0.0354
82,0.04105
83,0.0415
84,0.0336
85,0.037299998
86,0.037249997
87,0.03495
88,0.037
89,0.0339
90,0.03425
91,0.0349
92,0.03255
93,0.0365
94,0.03325
95,0.0319
96,0.03145
97,0.0316
98,0.03195
99,0.03205
100,0.03205
101,0.033549998
102,0.030299999
103,0.028299998
104,0.029649999
105,0.033
106,0.0299
107,0.0289
108,0.030599998
109,0.030749999
110,0.031549998
111,0.0309
112,0.03175
113,0.03045
114,0.02945
115,0.0285
116,0.0287
117,0.030399999
118,0.030749999
119,0.0262
120,0.0265
121,0.029649999
122,0.025449999
123,0.0257
124,0.026649999
125,0.0264
126,0.028749999
127,0.027449999
128,0.02675
129,0.02825
130,0.02695
131,0.0265
132,0.0257
133,0.026549999
134,0.02465
135,0.024999999
136,0.0253
137,0.0253
138,0.0231
139,0.0241
140,0.02475
141,0.023149999
142,0.026899999
143,0.02385
144,0.022599999
145,0.02485
146,0.02485
147,0.023699999
148,0.0257
149,0.025549999
150,0.022699999
151,0.02455
152,0.0232
153,0.02365
154,0.0233
155,0.023049999
156,0.02255
157,0.022799999
158,0.020299999
159,0.0231
160,0.0219
161,0.021949999
162,0.02235
163,0.02015
164,0.021499999
165,0.023699999
166,0.0223
167,0.021699999
168,0.022249999
169,0.023249999
170,0.0242
171,0.022149999
172,0.0213
173,0.024449999
174,0.021499999
175,0.021599999
176,0.02175
177,0.0209
178,0.022499999
179,0.021499999
180,0.02155
181,0.020949999
182,0.022499999
183,0.0212
184,0.0233
185,0.0201
186,0.02115
187,0.02065
188,0.0197
189,0.0202
190,0.021699999
191,0.0218
192,0.02145
193,0.02115
194,0.02065
195,0.02115
196,0.0218
197,0.020849999
198,0.02065
199,0.0201
200,0.0211
201,0.0209
202,0.0223
203,0.01905
204,0.022249999
205,0.0197
206,0.01965
207,0.019749999
208,0.022799999
209,0.020399999
210,0.02145
211,0.020399999
212,0.021699999
213,0.021
214,0.02045
215,0.022249999
216,0.0208
217,0.019749999
218,0.0211
219,0.02145
220,0.02075
221,0.0206
222,0.020849999
223,0.021949999
224,0.02055
225,0.0207
226,0.0198
227,0.018
228,0.01925
229,0.02125
230,0.020499999
231,0.021599999
232,0.021049999
233,0.02065
234,0.019949999
235,0.021599999
236,0.02045
237,0.020949999
238,0.022699999
239,0.01945
240,0.02115
241,0.0219
242,0.019949999
243,0.019849999
244,0.0195
245,0.0211
246,0.01825
247,0.020499999
248,0.02075
249,0.0201
250,0.01935
251,0.021949999
252,0.0201
253,0.020949999
254,0.0191
255,0.02165
256,0.019849999
257,0.021699999
258,0.01895
259,0.01965
260,0.022149999
261,0.02075
262,0.01955
263,0.020849999
264,0.019199999
265,0.0179
266,0.01925
267,0.02055
268,0.020849999
269,0.0208
270,0.02
271,0.020949999
272,0.01955
273,0.0213
274,0.02005
275,0.0177
276,0.021699999
277,0.020849999
278,0.0185
279,0.01965
280,0.019
281,0.01825
282,0.018099999
283,0.0198
284,0.01955
285,0.019299999
286,0.019849999
287,0.02045
288,0.0191
289,0.0176
290,0.02055
291,0.0174
292,0.019
293,0.018749999
294,0.0191
295,0.0188
296,0.02115
297,0.018649999
298,0.01835
299,0.019
300,0.019949999
301,0.021599999
302,0.01855
303,0.019849999
304,0.01825
305,0.018849999
306,0.019399999
307,0.019749999
308,0.019
309,0.018749999
310,0.019199999
311,0.01795
312,0.018849999
313,0.02015
314,0.01965
315,0.018099999
316,0.02125
317,0.02015
318,0.020299999
319,0.0175
320,0.01905
321,0.01935
322,0.01945
323,0.02025
324,0.01915
325,0.0173
326,0.0213
327,0.0165
328,0.017749999
329,0.019299999
330,0.017649999
331,0.019299999
332,0.01715
333,0.0187
334,0.01805
335,0.01915
336,0.017199999
337,0.017749999
338,0.018099999
339,0.0201
340,0.018649999
341,0.0173
342,0.01955
343,0.0202
344,0.018199999
345,0.01825
346,0.018299999
347,0.0202
348,0.020499999
349,0.0197
350,0.0188
351,0.0189
352,0.019
353,0.01835
354,0.016449999
355,0.0188
356,0.019
357,0.021499999
358,0.0195
359,0.019199999
360,0.0188
361,0.017099999
362,0.01815
363,0.018849999
364,0.016549999
365,0.01965
366,0.01625
367,0.019
368,0.019399999
369,0.01945
370,0.01715
371,0.018
372,0.0179
373,0.0187
374,0.01925
375,0.0178
376,0.0175
377,0.02065
378,0.0189
379,0.0179
380,0.0201
381,0.01815
382,0.017099999
383,0.01785
384,0.01625
385,0.01745
386,0.0179
387,0.020849999
388,0.0212
389,0.01715
390,0.01915
391,0.0168
392,0.01955
393,0.017649999
394,0.017649999
395,0.0195
396,0.019
397,0.01805
398,0.019299999
399,0.02075
400,0.0184
401,0.017549999
402,0.0179
403,0.0201
404,0.019
405,0.0176
406,0.0177
407,0.020949999
408,0.01815
409,0.0178
410,0.0173
411,0.0179
412,0.0195
413,0.019299999
414,0.01805
415,0.0188
416,0.0186
417,0.0188
418,0.01795
419,0.018849999
420,0.018099999
421,0.0156
422,0.0188
423,0.01855
424,0.01925
425,0.018299999
426,0.01915
427,0.01915
428,0.018099999
429,0.0189
430,0.019299999
431,0.01825
432,0.0178
433,0.01905
434,0.018649999
435,0.01855
436,0.018299999
437,0.018749999
438,0.01895
439,0.01835
440,0.01805
441,0.02015
442,0.017099999
443,0.01905
444,0.019199999
445,0.01805
446,0.01795
447,0.01815
448,0.018649999
449,0.0173
450,0.019849999
451,0.0185
452,0.01925
453,0.0168
454,0.018099999
455,0.02025
456,0.01785
457,0.0185
458,0.01795
459,0.019399999
460,0.018199999
461,0.018199999
462,0.018649999
463,0.01805
464,0.019749999
465,0.018299999
466,0.0179
467,0.02055
468,0.0189
469,0.01895
470,0.0188
471,0.0186
472,0.018849999
473,0.018649999
474,0.018
475,0.018749999
476,0.01745
477,0.018649999
478,0.01945
479,0.0173
480,0.0178
481,0.01635
482,0.0185
483,0.018299999
484,0.019399999
485,0.018199999
486,0.019
487,0.0168
488,0.018
489,0.01935
490,0.018199999
491,0.01815
492,0.019
493,0.01815
494,0.0188
495,0.01855
496,0.0165
497,0.0188
498,0.0191
499,0.01825
500,0.01845
501,0.017199999
502,0.018099999
503,0.0198
504,0.02065
505,0.01805
506,0.0197
507,0.01905
508,0.017649999
509,0.0197
510,0.0188
511,0.01825
512,0.019849999
513,0.01925
514,0.0196
515,0.019199999
516,0.02185
517,0.017199999
518,0.019299999
519,0.018199999
520,0.0195
521,0.0197
522,0.01915
523,0.018649999
524,0.01815
525,0.02125
526,0.0191
527,0.02
528,0.02
529,0.0195
530,0.01845
531,0.01805
532,0.01845
533,0.018099999
534,0.0198
535,0.01905
536,0.01895
537,0.0195
538,0.018849999
539,0.01905
540,0.018
541,0.0209
542,0.0207
543,0.0189
544,0.0184
545,0.019399999
546,0.0189
547,0.0197
548,0.019199999
549,0.01735
550,0.01965
551,0.0177
552,0.01925
553,0.0179
554,0.01955
555,0.02005
556,0.0207
557,0.01965
558,0.019849999
559,0.01895
560,0.0196
561,0.019
562,0.01835
563,0.0175
564,0.0197
565,0.01965
566,0.02135
567,0.020399999
568,0.01835
569,0.0187
570,0.020949999
571,0.01965
572,0.01945
573,0.0202
574,0.020949999
575,0.0195
576,0.01895
577,0.0211
578,0.0177
579,0.018849999
580,0.01825
581,0.020299999
582,0.01955
583,0.0197
584,0.020399999
585,0.0191
586,0.019199999
587,0.018649999
588,0.019399999
589,0.0195
590,0.01895
591,0.0201
592,0.0197
593,0.0206
594,0.01945
595,0.01835
596,0.0198
597,0.0189
598,0.0206
599,0.021
600,0.021
601,0.02075
602,0.019399999
603,0.02015
604,0.0208
605,0.021949999
606,0.02145
607,0.021
608,0.0198
609,0.0207
610,0.020399999
611,0.019399999
612,0.0197
613,0.018849999
614,0.02
615,0.02055
616,0.0208
617,0.02135
618,0.02045
619,0.02065
620,0.02135
621,0.02035
622,0.02025
623,0.01935
624,0.02025
625,0.0198
626,0.0218
627,0.02165
628,0.022
629,0.021399999
630,0.02075
631,0.02035
632,0.020399999
633,0.021699999
634,0.019949999
635,0.0218
636,0.0195
637,0.021
638,0.020849999
639,0.021049999
640,0.021699999
641,0.0218
642,0.02055
643,0.0186
644,0.021699999
645,0.0211
646,0.02065
647,0.02045
648,0.020949999
649,0.020849999
650,0.0213
651,0.0198
652,0.019949999
653,0.0207
654,0.019949999
655,0.021599999
656,0.0196
657,0.02055
658,0.021
659,0.019
660,0.019749999
661,0.018749999
662,0.020949999
663,0.021699999
664,0.020949999
665,0.022149999
666,0.020849999
667,0.023
668,0.023
669,0.019199999
670,0.023049999
671,0.02055
672,0.02175
673,0.01945
674,0.0211
675,0.02135
676,0.022699999
677,0.021499999
678,0.0223
679,0.019749999
680,0.022149999
681,0.02115
682,0.02115
683,0.021
684,0.02015
685,0.0199
686,0.022799999
687,0.023
688,0.021699999
689,0.02245
690,0.020299999
691,0.02065
692,0.021499999
693,0.021399999
694,0.02255
695,0.019749999
696,0.02245
697,0.019399999
698,0.0202
699,0.021
700,0.0213
701,0.021499999
702,0.022249999
703,0.023249999
704,0.0218
705,0.020499999
706,0.02145
707,0.021699999
708,0.02265
709,0.020299999
710,0.021499999
711,0.019199999
712,0.021949999
713,0.02145
714,0.0219
715,0.023049999
716,0.022699999
717,0.0219
718,0.0206
719,0.02125
720,0.02155
721,0.020849999
722,0.021049999
723,0.0213
724,0.0212
725,0.022049999
726,0.023249999
727,0.02365
728,0.022499999
729,0.021499999
730,0.023349999
731,0.02175
732,0.022499999
733,0.02145
734,0.019299999
735,0.02045
736,0.02235
737,0.023
738,0.020949999
739,0.02065
740,0.0212
741,0.02065
742,0.02055
743,0.02155
744,0.022049999
745,0.0229
746,0.022149999
747,0.02245
748,0.0209
749,0.02055
750,0.022
751,0.022149999
752,0.0218
753,0.02285
754,0.02
755,0.020949999
756,0.0198
757,0.023599999
758,0.022249999
759,0.0208
760,0.0229
761,0.023799999
762,0.02075
763,0.021499999
764,0.023
765,0.02235
766,0.0206
767,0.02135
768,0.02065
769,0.02285
770,0.0234
771,0.0235
772,0.0224
773,0.022599999
774,0.02055
775,0.023599999
776,0.0197
777,0.021399999
778,0.02175
779,0.02115
780,0.02275
781,0.022049999
782,0.021399999
783,0.02125
784,0.02135
785,0.023799999
786,0.021049999
787,0.02115
788,0.02255
789,0.02235
790,0.022149999
791,0.021499999
792,0.01965
793,0.0213
794,0.02185
795,0.02245
796,0.022699999
797,0.0209
798,0.022
799,0.022699999
800,0.022599999
801,0.0213
802,0.0212
803,0.021599999
804,0.020499999
805,0.02005
806,0.02185
807,0.02075
808,0.022499999
809,0.02125
810,0.021499999
811,0.021049999
812,0.020499999
813,0.02175
814,0.02235
815,0.0202
816,0.02155
817,0.0212
818,0.023349999


==> plots/data_new/ff_awgn_hard_decision/bler_ff.csv <==
EbN0_dB,bler
-4,0.5290613770484924
-3,0.461650013923645
-2,0.3877820074558258
-1,0.31102100014686584
0,0.2348940074443817
1,0.16483980417251587
2,0.10573740303516388
3,0.060878999531269073
4,0.030611000955104828
5,0.013147200457751751
6,0.004663600120693445
7,0.0013879999751225114
8,0.00030519999563694
9,4.760000228998251e-05
10,8.600000001024455e-06
11,8.000000093488779e-07
12,0.0


==> plots/data_new/ff_awgn_hard_decision/bler_per_iter_filtered_5.csv <==
iter,bler
0,0.93729997
1,0.9368
2,0.9648
3,0.93659997
4,0.92775
5,0.87935
6,0.92104995
7,0.8901
8,0.81264997
9,0.84255
10,0.8497
11,0.8551
12,0.7815
13,0.68625
14,0.58779997
15,0.70905
16,0.62165
17,0.5783
18,0.5175
19,0.5412
20,0.48529997
21,0.43864998
22,0.41689998
23,0.39699998
24,0.3743
25,0.2679
26,0.26595
27,0.22039999
28,0.27225
29,0.23279999
30,0.20314999
31,0.1752
32,0.15044999
33,0.1309
34,0.1156
35,0.1239
36,0.11255
37,0.102
38,0.0963
39,0.0806
40,0.0977
41,0.084649995
42,0.0845
43,0.085099995
44,0.080649994
45,0.0676
46,0.065349996
47,0.0958
48,0.08055
49,0.06915
50,0.0633
51,0.05855
52,0.0536
53,0.051549997
54,0.0493
55,0.05035
56,0.0444
57,0.045199998
58,0.04445
59,0.04135
60,0.03855
61,0.0385
62,0.039
63,0.04925
64,0.08965
65,0.0484
66,0.04845
67,0.06995
68,0.04515
69,0.040599998
70,0.0425
71,0.0725
72,0.0616
73,0.05635
74,0.0508
75,0.053949997
76,0.0523
77,0.0521
78,0.0486
79,0.049799997
80,0.0486
81,0.04625
82,0.0479
83,0.04595
84,0.04245
85,0.04335
86,0.04435
87,0.044099998
88,0.043199997
89,0.0902
90,0.085549995
91,0.04625
92,0.06375
93,0.07205
94,0.068349995
95,0.062299997
96,0.06115
97,0.0598
98,0.0576
99,0.05455
100,0.05535
101,0.054199997
102,0.051349998
103,0.0479
104,0.046
105,0.049399998
106,0.048699997
107,0.047849998
108,0.04795
109,0.04625
110,0.04665
111,0.046749998
112,0.0482
113,0.045649998
114,0.0815
115,0.107149996
116,0.048699997
117,0.0525
118,0.057299998
119,0.07265
120,0.074149996
121,0.061049998
122,0.050249998
123,0.056599997
124,0.0773
125,0.0667
126,0.064449996
127,0.061049998
128,0.058199998
129,0.056599997
130,0.104899995
131,0.0918
132,0.07515
133,0.07605
134,0.0796
135,0.06415
136,0.066599995
137,0.07065
138,0.081599995
139,0.0769
140,0.0729
141,0.0703
142,0.07075
143,0.06475
144,0.06245
145,0.0618
146,0.08355
147,0.0603
148,0.058349997
149,0.06065
150,0.0643
151,0.0596
152,0.05895
153,0.05625
154,0.0554
155,0.0554
156,0.05865
157,0.053
158,0.04795
159,0.0497
160,0.04945
161,0.04765
162,0.047
163,0.047199998
164,0.05095
165,0.0488
166,0.047199998
167,0.04705
168,0.04415
169,0.1362
170,0.1309
171,0.13175
172,0.11035
173,0.1222
174,0.09405
175,0.11655
176,0.1125
177,0.1129
178,0.10865
179,0.1236
180,0.13665
181,0.12795
182,0.11795
183,0.097899996
184,0.0846
185,0.081149995
186,0.07125
187,0.100499995
188,0.09725
189,0.100549996
190,0.10349999
191,0.099599995
192,0.07175
193,0.062099997
194,0.05825
195,0.09355
196,0.0938
197,0.0967
198,0.0647
199,0.0501
200,0.0532
201,0.0973
202,0.053299997
203,0.07975
204,0.0512
205,0.0947
206,0.093049996
207,0.0626
208,0.092149995
209,0.09065
210,0.0907
211,0.0609
212,0.0497
213,0.044
214,0.044749998
215,0.13845
216,0.12885
217,0.1082
218,0.073
219,0.0578
220,0.095249996
221,0.073
222,0.0692
223,0.06545
224,0.05765
225,0.05035
226,0.04985
227,0.0451
228,0.043199997
229,0.04395
230,0.08785
231,0.079849996
232,0.047599997
233,0.0484
234,0.0844
235,0.03975
236,0.03695
237,0.0347
238,0.03395
239,0.03325
240,0.05105
241,0.0352
242,0.03475
243,0.0308
244,0.0448
245,0.04115
246,0.078449994
247,0.0418
248,0.074549995
249,0.06945
250,0.06295
251,0.063
252,0.06025
253,0.071449995
254,0.0678
255,0.0681
256,0.06225
257,0.06285
258,0.05455
259,0.054899998
260,0.0508
261,0.052649997
262,0.05055
263,0.047149997
264,0.0471
265,0.0523
266,0.04775
267,0.04415
268,0.04595
269,0.044099998
270,0.04415
271,0.0416
272,0.043199997
273,0.039499998
274,0.0385
275,0.07005
276,0.03895
277,0.042549998
278,0.057499997
279,0.059499998
280,0.053799998
281,0.0501
282,0.0427
283,0.0453
284,0.078099996
285,0.074549995
286,0.0447
287,0.0425
288,0.04295
289,0.04205
290,0.038149998
291,0.0374
292,0.0354
293,0.053299997
294,0.0477
295,0.0426
296,0.04155
297,0.04075
298,0.0385
299,0.0359
300,0.0358
301,0.0389
302,0.0338
303,0.03635
304,0.03435
305,0.0323
306,0.0334
307,0.03335
308,0.03405
309,0.031549998
310,0.0316
311,0.0314
312,0.0296
313,0.0314
314,0.03
315,0.03445
316,0.0541
317,0.030199999
318,0.031799998
319,0.029649999
320,0.03065
321,0.031549998
322,0.029199999
323,0.029849999
324,0.0276
325,0.02615
326,0.028299998
327,0.027999999
328,0.027549999
329,0.0279
330,0.029299999
331,0.041649997
332,0.03885
333,0.0339
334,0.029649999
335,0.0288
336,0.025799999
337,0.02725
338,0.03
339,0.0315
340,0.03235
341,0.0307
342,0.02945
343,0.031549998
344,0.029299999
345,0.026899999
346,0.026549999
347,0.02825
348,0.029849999
349,0.028549999
350,0.026099999
351,0.025249999
352,0.02475
353,0.0287
354,0.02685
355,0.0274
356,0.025799999
357,0.057
358,0.0504
359,0.043649998
360,0.0336
361,0.04225
362,0.03885
363,0.04135
364,0.03775
365,0.040349998
366,0.0376
367,0.0383
368,0.052699998
369,0.0462
370,0.04245
371,0.04245
372,0.0391
373,0.03555
374,0.03315
375,0.0374
376,0.03585
377,0.03565
378,0.036
379,0.0378
380,0.03765
381,0.04685
382,0.03955
383,0.03955
384,0.0368
385,0.0367
386,0.0349
387,0.038
388,0.0363
389,0.046
390,0.0391
391,0.03675
392,0.034849998
393,0.035049997
394,0.03275
395,0.037049998
396,0.03775
397,0.037949998
398,0.03305
399,0.03175
400,0.0317
401,0.0308
402,0.031349998
403,0.031999998
404,0.0308
405,0.03125
406,0.0316
407,0.031349998
408,0.03215
409,0.030049998
410,0.030849999
411,0.029299999
412,0.02935
413,0.03035
414,0.02935
415,0.029
416,0.03315
417,0.026899999
418,0.02895
419,0.0296
420,0.0307
421,0.02895
422,0.0301
423,0.02815
424,0.058199998
425,0.0513
426,0.048249997
427,0.04545
428,0.04445
429,0.0526
430,0.042549998
431,0.042549998
432,0.0708
433,0.0661
434,0.0446
435,0.04355
436,0.06275
437,0.05735
438,0.04205
439,0.03985
440,0.04135
441,0.07795
442,0.070599996
443,0.06845
444,0.053
445,0.0451
446,0.03915
447,0.03985
448,0.038399998
449,0.03565
450,0.037949998
451,0.03865
452,0.03915
453,0.039049998
454,0.0413
455,0.04065
456,0.040599998
457,0.034199998
458,0.0346
459,0.0319
460,0.0332
461,0.03185
462,0.03525
463,0.0315
464,0.033549998
465,0.03275
466,0.029949998
467,0.03425
468,0.031549998
469,0.03305
470,0.030749999
471,0.03335
472,0.0277
473,0.02935
474,0.0442
475,0.03885
476,0.035049997
477,0.03295
478,0.032449998
479,0.0352
480,0.0325
481,0.032449998
482,0.03045
483,0.0335
484,0.03035
485,0.02695
486,0.030499998
487,0.03165
488,0.031349998
489,0.03035
490,0.0916
491,0.0422
492,0.0393
493,0.030499998
494,0.029199999
495,0.0594
496,0.053799998
497,0.04945
498,0.04625
499,0.03565
500,0.03395
501,0.0335
502,0.04725
503,0.04555
504,0.038149998
505,0.0327
506,0.0348
507,0.0383
508,0.039249998
509,0.0393
510,0.03455
511,0.03635
512,0.03415
513,0.0336
514,0.034399997
515,0.033999998
516,0.03665
517,0.03045
518,0.032899998
519,0.033549998
520,0.033299997
521,0.03455
522,0.03285
523,0.03175
524,0.0332
525,0.0274
526,0.032449998
527,0.0297
528,0.0308
529,0.03055
530,0.03035
531,0.029
532,0.031149998
533,0.031
534,0.031999998
535,0.03175
536,0.030849999
537,0.03295
538,0.03055
539,0.0299
540,0.030749999
541,0.031549998
542,0.030299999
543,0.02955
544,0.0277
545,0.029849999
546,0.02805
547,0.03025
548,0.02945
549,0.03125
550,0.028199999
551,0.0279
552,0.02785
553,0.02615
554,0.03455
555,0.03205
556,0.03035
557,0.0307
558,0.02905
559,0.02815
560,0.028649999
561,0.0285
562,0.028099999
563,0.0316
564,0.03015
565,0.0308
566,0.0301
567,0.0285
568,0.0266
569,0.0275
570,0.0288
571,0.03015
572,0.0301
573,0.03165
574,0.02895
575,0.03045
576,0.02835
577,0.0299
578,0.030599998
579,0.029099999
580,0.02895
581,0.027999999
582,0.02915
583,0.02715
584,0.0295
585,0.0288
586,0.027749998
587,0.02835
588,0.02895
589,0.029399998
590,0.0307
591,0.02585
592,0.027749998
593,0.027449999
594,0.0289
595,0.028849998
596,0.028849998
597,0.02825
598,0.028199999
599,0.0284
600,0.0246
601,0.0287
602,0.02725
603,0.02825
604,0.029099999
605,0.026649999
606,0.026899999
607,0.02795
608,0.025799999
609,0.0297
610,0.0288
611,0.0287
612,0.026899999
613,0.0257
614,0.026449999
615,0.0297
616,0.0274
617,0.02925
618,0.0257
619,0.0278
620,0.026449999
621,0.0262
622,0.0267
623,0.0254
624,0.02625
625,0.0267
626,0.026899999
627,0.02795
628,0.0287
629,0.0266
630,0.02805
631,0.0274
632,0.02825
633,0.0634
634,0.0546
635,0.0449
636,0.0414
637,0.03975
638,0.0346
639,0.039249998
640,0.040599998
641,0.04315
642,0.030749999
643,0.039449997
644,0.03875
645,0.0404
646,0.03695
647,0.030849999
648,0.0323
649,0.03895
650,0.0361
651,0.03735
652,0.0376
653,0.0352
654,0.03605
655,0.0657
656,0.05515
657,0.055549998
658,0.05895
659,0.050049998
660,0.04865
661,0.04135
662,0.0368
663,0.052849997
664,0.0348
665,0.035299998
666,0.038149998
667,0.05085
668,0.052249998
669,0.045399997
670,0.0466
671,0.04025
672,0.0462
673,0.04485
674,0.0437
675,0.0422
676,0.0442
677,0.0425
678,0.04115
679,0.035
680,0.035
681,0.043899998
682,0.04395
683,0.043849997
684,0.0391
685,0.0402
686,0.038399998
687,0.03965
688,0.041699998
689,0.03755
690,0.039049998
691,0.0394
692,0.03365
693,0.033999998
694,0.03255
695,0.0332
696,0.0312
697,0.031049998
698,0.033299997
699,0.03185
700,0.0312
701,0.03965
702,0.040349998
703,0.040149998
704,0.03495
705,0.033299997
706,0.03185
707,0.03365
708,0.0326
709,0.03125
710,0.0308
711,0.032199997
712,0.031549998
713,0.0314
714,0.030399999
715,0.0312
716,0.03295
717,0.03165
718,0.031799998
719,0.03225
720,0.031349998
721,0.03325
722,0.0298
723,0.03335
724,0.0315
725,0.030849999
726,0.0316
727,0.03255
728,0.03325
729,0.033299997
730,0.033099998
731,0.03125
732,0.033749998
733,0.032449998
734,0.0319
735,0.0308
736,0.033
737,0.03525
738,0.03065
739,0.0327
740,0.0312
741,0.030749999
742,0.032899998
743,0.0326
744,0.03045
745,0.031149998
746,0.03145
747,0.028849998
748,0.0308
749,0.03165
750,0.0321
751,0.033
752,0.0341
753,0.0327
754,0.03285
755,0.0316
756,0.0297
757,0.033
758,0.0315
759,0.0348
760,0.0317
761,0.03275
762,0.03335
763,0.0323
764,0.033749998
765,0.034649998
766,0.030749999
767,0.034199998
768,0.03255
769,0.032899998
770,0.031999998
771,0.03335
772,0.0335
773,0.031999998
774,0.0321
775,0.029849999
776,0.0311
777,0.031549998
778,0.03175
779,0.0327
780,0.0334
781,0.0327
782,0.03315
783,0.0325
784,0.03225
785,0.03165
786,0.033299997
787,0.0323
788,0.0317
789,0.031999998
790,0.0319
791,0.03405
792,0.0326
793,0.0336
794,0.03235
795,0.03295
796,0.03275
797,0.0301
798,0.03335
799,0.0328
800,0.0328
801,0.03035
802,0.03205
803,0.03405
804,0.03255
805,0.0335
806,0.030949999
807,0.0324
808,0.032449998
809,0.031049998
810,0.03055
811,0.03255
812,0.03185
813,0.0324
814,0.03225
815,0.03205
816,0.03175
817,0.03455
818,0.029399998


==> plots/data_new/ff_fading/bler_ff.csv <==
EbN0_dB,bler
-4,0.5789667963981628
-3,0.5295152068138123
-2,0.4784248173236847
-1,0.4268414080142975
0,0.3753044009208679
1,0.3267534077167511
2,0.27978599071502686
3,0.23755380511283875
4,0.1992385983467102
5,0.16633200645446777
6,0.1376360058784485
7,0.11264339834451675
8,0.09182240068912506
9,0.07472819834947586
10,0.06013059988617897
11,0.04841199889779091
12,0.039079200476408005
13,0.031182000413537025
14,0.024893799796700478
15,0.02006700076162815
16,0.016006799414753914
17,0.012752600014209747
18,0.010138600133359432
19,0.008078000508248806
20,0.006431200075894594


==> plots/data_new/ff_fading/bler_per_iter_filtered_5.csv <==
iter,bler
0,0.9395
1,0.94175
2,0.94235
3,0.9309
4,0.89059997
5,0.90389997
6,0.91255
7,0.8911
8,0.84524995
9,0.82905
10,0.75975
11,0.68445
12,0.63984996
13,0.61509997
14,0.57589996
15,0.55289996
16,0.5025
17,0.4721
18,0.47849998
19,0.4272
20,0.3979
21,0.37585
22,0.34504998
23,0.3479
24,0.32345
25,0.31035
26,0.29764998
27,0.28794998
28,0.2731
29,0.27394998
30,0.2653
31,0.25814998
32,0.2572
33,0.24915
34,0.24745
35,0.23879999
36,0.23414999
37,0.23279999
38,0.23285
39,0.2311
40,0.2277
41,0.22064999
42,0.2173
43,0.21734999
44,0.21765
45,0.21509999
46,0.21534999
47,0.21139999
48,0.20915
49,0.21339999
50,0.20969999
51,0.20885
52,0.2056
53,0.2082
54,0.2022
55,0.2031
56,0.20375
57,0.20144999
58,0.2058
59,0.20365
60,0.2026
61,0.19825
62,0.1969
63,0.19849999
64,0.203
65,0.1982
66,0.1963
67,0.18855
68,0.19135
69,0.1919
70,0.19775
71,0.19305
72,0.18834999
73,0.19485
74,0.19084999
75,0.19659999
76,0.1943
77,0.1898
78,0.1891
79,0.18965
80,0.19399999
81,0.18935
82,0.19074999
83,0.19049999
84,0.19119999
85,0.19035
86,0.18959999
87,0.18924999
88,0.1862
89,0.19055
90,0.19135
91,0.18249999
92,0.18435
93,0.18824999
94,0.1827
95,0.18235
96,0.18779999
97,0.18519999
98,0.18699999
99,0.1821
100,0.18294999
101,0.1859
102,0.1859
103,0.18255
104,0.18515
105,0.1867
106,0.18355
107,0.18185
108,0.1846
109,0.18785
110,0.1814
111,0.18679999
112,0.1823
113,0.18445
114,0.18005
115,0.18304999
116,0.17995
117,0.17665
118,0.17895
119,0.1819
120,0.18904999
121,0.17809999
122,0.1812
123,0.17905
124,0.18085
125,0.17909999
126,0.18284999
127,0.18495
128,0.17305
129,0.1802
130,0.1777
131,0.17844999
132,0.18159999
133,0.17715
134,0.183
135,0.18294999
136,0.18165
137,0.17925
138,0.17424999
139,0.17745
140,0.17729999
141,0.18365
142,0.17825
143,0.17665
144,0.1796
145,0.1777
146,0.17915
147,0.1777
148,0.17695
149,0.17934999
150,0.17729999
151,0.1744
152,0.17799999
153,0.17535
154,0.17719999
155,0.1771
156,0.17825
157,0.1777
158,0.1731
159,0.1801
160,0.1727
161,0.1779
162,0.17695
163,0.1748
164,0.17764999
165,0.17359999
166,0.17345
167,0.1765
168,0.17665
169,0.17805
170,0.17895
171,0.1759
172,0.17835
173,0.1757
174,0.17835
175,0.1748
176,0.18034999
177,0.17504999
178,0.16915
179,0.17629999
180,0.1767
181,0.1827
182,0.1786
183,0.1813
184,0.17195
185,0.18145
186,0.17379999
187,0.17485
188,0.17545
189,0.1727
190,0.17359999
191,0.17655
192,0.17674999
193,0.17175
194,0.1786
195,0.176
196,0.17164999
197,0.1687
198,0.1762
199,0.17565
200,0.17715
201,0.17445
202,0.17594999
203,0.1765
204,0.1783
205,0.1744
206,0.17085
207,0.1725
208,0.17604999
209,0.17604999
210,0.17684999
211,0.17729999
212,0.17555
213,0.1724
214,0.1699
215,0.17885
216,0.1727
217,0.1771
218,0.1801
219,0.17385
220,0.17705
221,0.17455
222,0.17645
223,0.17549999
224,0.17379999
225,0.17525
226,0.17154999
227,0.17185
228,0.1695
229,0.17469999
230,0.17295
231,0.17365
232,0.1787
233,0.1744
234,0.17715
235,0.17414999
236,0.1713
237,0.17305
238,0.1768
239,0.1716
240,0.16884999
241,0.1723
242,0.16984999
243,0.17494999
244,0.17135
245,0.1721
246,0.16995
247,0.1801
248,0.17764999
249,0.17545
250,0.17674999
251,0.17545
252,0.17889999
253,0.16614999
254,0.1767
255,0.16894999
256,0.17119999
257,0.17289999
258,0.17414999
259,0.17135
260,0.17875
261,0.17655
262,0.17475
263,0.1709
264,0.17629999
265,0.1714
266,0.17289999
267,0.17144999
268,0.1718
269,0.16955
270,0.17225
271,0.17265
272,0.17494999
273,0.17715
274,0.17334999
275,0.1735
276,0.17064999
277,0.1765
278,0.17864999
279,0.17684999
280,0.1707
281,0.1704
282,0.1725
283,0.17005
284,0.17575
285,0.17469999
286,0.1718
287,0.1727
288,0.1732
289,0.17494999
290,0.17305
291,0.17525
292,0.1689
293,0.17
294,0.17244999
295,0.16875
296,0.17584999
297,0.1749
298,0.17215
299,0.17565
300,0.1743
301,0.17559999
302,0.16759999
303,0.1721
304,0.17045
305,0.1714
306,0.16935
307,0.17009999
308,0.16945
309,0.1696
310,0.17175
311,0.1705
312,0.17085
313,0.17469999
314,0.1739
315,0.1783
316,0.17135
317,0.1731
318,0.17424999
319,0.17085
320,0.1748
321,0.17205
322,0.1759
323,0.17125
324,0.1733
325,0.17395
326,0.17324999
327,0.17119999
328,0.1758
329,0.17485
330,0.1801
331,0.1732
332,0.1732
333,0.16955
334,0.17459999
335,0.1742
336,0.169
337,0.1723
338,0.16855
339,0.16935
340,0.1731
341,0.17289999
342,0.17375
343,0.1709
344,0.1768
345,0.17555
346,0.17449999
347,0.1776
348,0.174
349,0.17395
350,0.1713
351,0.17504999
352,0.17705
353,0.1731
354,0.17125
355,0.17504999
356,0.1761
357,0.17244999
358,0.17615
359,0.17435
360,0.16915
361,0.17205
362,0.1751
363,0.1731
364,0.17045
365,0.17125
366,0.1718
367,0.1742
368,0.16675
369,0.176
370,0.17025
371,0.17029999
372,0.17655
373,0.16589999
374,0.17025
375,0.17244999
376,0.17494999
377,0.1778
378,0.17559999
379,0.175
380,0.17074999
381,0.17099999
382,0.17279999
383,0.17255
384,0.1749
385,0.1726
386,0.17365
387,0.1758
388,0.16714999
389,0.16849999
390,0.17469999
391,0.1678
392,0.16839999
393,0.1706
394,0.17469999
395,0.17545
396,0.1717
397,0.1742
398,0.17445
399,0.17379999
400,0.17549999
401,0.1674
402,0.17455
403,0.17414999
404,0.1743
405,0.17234999
406,0.17109999
407,0.17575
408,0.1765
409,0.17355
410,0.17719999
411,0.17025
412,0.1707
413,0.1716
414,0.17404999
415,0.16995
416,0.1721
417,0.17074999
418,0.173
419,0.17465
420,0.1735
421,0.17135
422,0.17629999
423,0.1726
424,0.16415
425,0.1749
426,0.17475
427,0.17305
428,0.1725
429,0.17445
430,0.17105
431,0.17255
432,0.17535
433,0.1768
434,0.16835
435,0.17395
436,0.17074999
437,0.16839999
438,0.17375
439,0.17009999
440,0.17755
441,0.1739
442,0.1767
443,0.17359999
444,0.16855
445,0.17279999
446,0.17195
447,0.17035
448,0.17074999
449,0.17064999
450,0.1733
451,0.1749
452,0.1717
453,0.1713
454,0.17289999
455,0.1722
456,0.17455
457,0.17385
458,0.16995
459,0.1709
460,0.16589999
461,0.1751
462,0.17385
463,0.16984999
464,0.16775
465,0.1692
466,0.1726
467,0.17334999
468,0.1766
469,0.17395
470,0.17504999
471,0.17514999
472,0.16939999
473,0.1706
474,0.17289999
475,0.17154999
476,0.1714
477,0.1708
478,0.17485
479,0.17105
480,0.1769
481,0.1688
482,0.17475
483,0.17095
484,0.1709
485,0.17115
486,0.1758
487,0.1714
488,0.1717
489,0.17175
490,0.1716
491,0.17629999
492,0.1726
493,0.1732
494,0.1709
495,0.17539999
496,0.17225
497,0.17365
498,0.17
499,0.17215
500,0.17255
501,0.16945
502,0.17369999
503,0.17215
504,0.17199999
505,0.17074999
506,0.1757
507,0.1727
508,0.17099999
509,0.1752
510,0.17875
511,0.1727
512,0.17379999
513,0.17615
514,0.17279999
515,0.17504999
516,0.17289999
517,0.17539999
518,0.1683
519,0.16624999
520,0.17345
521,0.17674999
522,0.17105
523,0.1753
524,0.17375
525,0.17234999
526,0.1749
527,0.1697
528,0.169
529,0.17494999
530,0.17215
531,0.1757
532,0.17719999
533,0.1699
534,0.16935
535,0.17469999
536,0.17285
537,0.17755
538,0.1726
539,0.1733
540,0.17345
541,0.1724
542,0.1752
543,0.1742
544,0.17684999
545,0.16865
546,0.1724
547,0.17395
548,0.17414999
549,0.17025
550,0.1733
551,0.17295
552,0.1743
553,0.17385
554,0.1723
555,0.1674
556,0.17154999
557,0.1722
558,0.1744
559,0.1695
560,0.17435
561,0.17469999
562,0.17395
563,0.1776
564,0.17584999
565,0.17424999
566,0.17275
567,0.1705
568,0.1749
569,0.17719999
570,0.1761
571,0.17889999
572,0.1727
573,0.1743
574,0.17375
575,0.17375
576,0.17639999
577,0.1723
578,0.175
579,0.17475
580,0.16939999
581,0.1674
582,0.17315
583,0.17485
584,0.17645
585,0.17295
586,0.17164999
587,0.1726
588,0.17385
589,0.17655
590,0.17285
591,0.17475
592,0.17144999
593,0.176
594,0.17615
595,0.17195
596,0.1771
597,0.17725
598,0.17729999
599,0.16785
600,0.1733
601,0.17559999
602,0.17815
603,0.1752
604,0.17455
605,0.17379999
606,0.1721
607,0.1734
608,0.17465
609,0.17315
610,0.17279999
611,0.1749
612,0.17445
613,0.1696
614,0.17359999
615,0.17369999
616,0.17469999
617,0.18105
618,0.17539999
619,0.17255
620,0.17205
621,0.1726
622,0.17244999
623,0.17315
624,0.17899999
625,0.1733
626,0.1716
627,0.17514999
628,0.17665
629,0.1744
630,0.17395
631,0.18249999
632,0.17334999
633,0.1724
634,0.1751
635,0.1775
636,0.17154999
637,0.1758
638,0.1743
639,0.17465
640,0.17315
641,0.17639999
642,0.17125
643,0.1709
644,0.17255
645,0.17944999
646,0.17379999
647,0.1778
648,0.1794
649,0.17639999
650,0.17785
651,0.17315
652,0.17525
653,0.17355
654,0.1691
655,0.1779
656,0.1726
657,0.17275
658,0.17799999
659,0.17154999
660,0.17285
661,0.17545
662,0.1727
663,0.1776
664,0.17285
665,0.17555
666,0.1727
667,0.17475
668,0.17695
669,0.17285
670,0.1767
671,0.1723
672,0.17805
673,0.1769
674,0.17815
675,0.17545
676,0.16894999
677,0.1721
678,0.17799999
679,0.1812
680,0.17635
681,0.17989999
682,0.17795
683,0.1739
684,0.17809999
685,0.17635
686,0.16925
687,0.17594999
688,0.1732
689,0.1706
690,0.17265
691,0.1757
692,0.1788
693,0.1759
694,0.17
695,0.1758
696,0.1749
697,0.1774
698,0.17549999
699,0.17475
700,0.1706
701,0.17525
702,0.17035
703,0.17135
704,0.1751
705,0.17154999
706,0.173
707,0.1759
708,0.17635
709,0.17559999
710,0.176
711,0.1734
712,0.17954999
713,0.1721
714,0.1757
715,0.17655
716,0.17195
717,0.1753
718,0.17234999
719,0.16974999
720,0.17925
721,0.17774999
722,0.17265
723,0.17455
724,0.1771
725,0.17404999
726,0.17665
727,0.1743
728,0.174
729,0.17889999
730,0.17045
731,0.18015
732,0.17805
733,0.17445
734,0.173
735,0.1717
736,0.1757
737,0.17379999
738,0.17535
739,0.17504999
740,0.17324999
741,0.1769
742,0.17029999
743,0.1757
744,0.17135
745,0.17265
746,0.1759
747,0.1802
748,0.17809999
749,0.17375
750,0.175
751,0.17899999
752,0.17449999
753,0.17225
754,0.1778
755,0.17629999
756,0.174
757,0.1784
758,0.17265
759,0.17809999
760,0.17545
761,0.17729999
762,0.17475
763,0.17279999
764,0.1768
765,0.17785
766,0.17485
767,0.173
768,0.17584999
769,0.17109999
770,0.17735
771,0.17625
772,0.17684999
773,0.17449999
774,0.16905
775,0.17119999
776,0.1752
777,0.1734
778,0.17199999
779,0.17594999
780,0.175
781,0.16875
782,0.17379999
783,0.17215
784,0.16825
785,0.17604999
786,0.1741
787,0.1722
788,0.17655
789,0.17189999
790,0.17414999
791,0.1748
792,0.17695
793,0.17455
794,0.17535
795,0.18194999
796,0.17934999
797,0.1757
798,0.17455
799,0.1734
800,0.17584999
801,0.1744
802,0.17545
803,0.17549999
804,0.1761
805,0.1734
806,0.1758
807,0.1744
808,0.1727
809,0.17074999
810,0.17785
811,0.17414999
812,0.17615
813,0.17234999
814,0.1735
815,0.17164999
816,0.1757
817,0.1705
818,0.17279999


==> plots/data_new/ff_fading_hard_decision/bler_ff.csv <==
EbN0_dB,bler
-4,0.5830444097518921
-3,0.5338870286941528
-2,0.48265179991722107
-1,0.4307222068309784
0,0.37939879298210144
1,0.3302074074745178
2,0.28309640288352966
3,0.24066101014614105
4,0.20210939645767212
5,0.1686200052499771
6,0.13940399885177612
7,0.1140442043542862
8,0.09315860271453857
9,0.07572419941425323
10,0.06085680052638054
11,0.04905400052666664
12,0.03965600207448006
13,0.03151119872927666
14,0.02522679977118969
15,0.020297400653362274
16,0.01618020050227642
17,0.012900600209832191
18,0.010245800018310547
19,0.008175000548362732
20,0.00653519993647933


==> plots/data_new/ff_fading_hard_decision/bler_per_iter_filtered_5.csv <==
iter,bler
0,0.93764997
1,0.93649995
2,0.93885
3,0.93175
4,0.90529996
5,0.95089996
6,0.9248
7,0.90344995
8,0.8479
9,0.8285
10,0.8357
11,0.84564996
12,0.80305
13,0.6897
14,0.6534
15,0.73534995
16,0.6339
17,0.5961
18,0.55025
19,0.58145
20,0.52045
21,0.50699997
22,0.47974998
23,0.49115
24,0.45525
25,0.39165
26,0.38024998
27,0.34745
28,0.37289998
29,0.3557
30,0.3301
31,0.3048
32,0.29549998
33,0.2638
34,0.2539
35,0.25525
36,0.24554999
37,0.24165
38,0.24065
39,0.23155
40,0.2391
41,0.22854999
42,0.22999999
43,0.23834999
44,0.22974999
45,0.22125
46,0.2208
47,0.2454
48,0.23124999
49,0.22585
50,0.2184
51,0.20885
52,0.20539999
53,0.2057
54,0.20025
55,0.20115
56,0.20205
57,0.19725
58,0.19804999
59,0.19755
60,0.19315
61,0.19354999
62,0.1944
63,0.21485
64,0.241
65,0.21104999
66,0.2039
67,0.22354999
68,0.19604999
69,0.19804999
70,0.19735
71,0.22305
72,0.2048
73,0.2077
74,0.19974999
75,0.2092
76,0.2048
77,0.20054999
78,0.20134999
79,0.19855
80,0.20105
81,0.2033
82,0.20109999
83,0.19864999
84,0.19725
85,0.19235
86,0.19375
87,0.19319999
88,0.19669999
89,0.23234999
90,0.23719999
91,0.197
92,0.21419999
93,0.2233
94,0.22129999
95,0.21519999
96,0.21374999
97,0.2092
98,0.2083
99,0.20179999
100,0.20324999
101,0.19739999
102,0.20475
103,0.19665
104,0.20265
105,0.19849999
106,0.19245
107,0.19155
108,0.1994
109,0.20185
110,0.19945
111,0.19929999
112,0.18994999
113,0.19765
114,0.22135
115,0.24284999
116,0.19624999
117,0.19434999
118,0.20594999
119,0.21925
120,0.2209
121,0.20324999
122,0.20044999
123,0.19919999
124,0.22289999
125,0.21165
126,0.21505
127,0.20885
128,0.19864999
129,0.19935
130,0.23505
131,0.2346
132,0.21849999
133,0.2126
134,0.22264999
135,0.21124999
136,0.2093
137,0.22119999
138,0.21994999
139,0.21994999
140,0.21925
141,0.21624999
142,0.21215
143,0.2058
144,0.2076
145,0.20445
146,0.2162
147,0.20295
148,0.20445
149,0.2039
150,0.20574999
151,0.20439999
152,0.20764999
153,0.19915
154,0.2041
155,0.20275
156,0.20695
157,0.20754999
158,0.20144999
159,0.19874999
160,0.199
161,0.1973
162,0.19694999
163,0.19434999
164,0.2007
165,0.19704999
166,0.19569999
167,0.19455
168,0.19205
169,0.26725
170,0.26385
171,0.2525
172,0.22594999
173,0.22125
174,0.21945
175,0.24689999
176,0.2444
177,0.23955
178,0.23555
179,0.2338
180,0.24814999
181,0.2443
182,0.22344999
183,0.21075
184,0.20054999
185,0.2066
186,0.20109999
187,0.2357
188,0.23605
189,0.235
190,0.2365
191,0.2358
192,0.20345
193,0.19704999
194,0.1997
195,0.23465
196,0.2303
197,0.22614999
198,0.20504999
199,0.2025
200,0.1979
201,0.2305
202,0.19919999
203,0.21329999
204,0.19164999
205,0.2314
206,0.22864999
207,0.1977
208,0.23369999
209,0.22999999
210,0.22999999
211,0.20484999
212,0.1943
213,0.19135
214,0.1902
215,0.2676
216,0.2554
217,0.243
218,0.2103
219,0.19685
220,0.23345
221,0.21939999
222,0.2175
223,0.20754999
224,0.19954999
225,0.19444999
226,0.19039999
227,0.1875
228,0.18734999
229,0.18875
230,0.21914999
231,0.20985
232,0.19714999
233,0.18955
234,0.21454999
235,0.18329999
236,0.18609999
237,0.18165
238,0.185
239,0.1865
240,0.1901
241,0.18255
242,0.17785
243,0.18365
244,0.18855
245,0.1915
246,0.21994999
247,0.19534999
248,0.22064999
249,0.2165
250,0.20449999
251,0.20449999
252,0.20439999
253,0.2096
254,0.21169999
255,0.21384999
256,0.2135
257,0.20435
258,0.2016
259,0.20115
260,0.2032
261,0.199
262,0.19485
263,0.1938
264,0.195
265,0.20044999
266,0.1997
267,0.195
268,0.19065
269,0.1854
270,0.1892
271,0.191
272,0.19825
273,0.19364999
274,0.1919
275,0.20889999
276,0.18699999
277,0.2012
278,0.20979999
279,0.20639999
280,0.19915
281,0.1935
282,0.19004999
283,0.19129999
284,0.21705
285,0.21235
286,0.19495
287,0.1902
288,0.18785
289,0.1893
290,0.18924999
291,0.18959999
292,0.1794
293,0.19325
294,0.19139999
295,0.18315
296,0.18859999
297,0.1906
298,0.18715
299,0.18869999
300,0.18439999
301,0.19084999
302,0.17835
303,0.1881
304,0.1805
305,0.182
306,0.18079999
307,0.1827
308,0.18304999
309,0.1829
310,0.1828
311,0.1814
312,0.17995
313,0.18214999
314,0.18679999
315,0.19084999
316,0.1952
317,0.1838
318,0.18339999
319,0.1812
320,0.18259999
321,0.17835
322,0.18644999
323,0.17799999
324,0.18255
325,0.1805
326,0.18325
327,0.18284999
328,0.1836
329,0.18384999
330,0.18789999
331,0.19489999
332,0.1915
333,0.18575
334,0.18335
335,0.18239999
336,0.17965
337,0.1864
338,0.18685
339,0.18415
340,0.18769999
341,0.18355
342,0.1899
343,0.1837
344,0.18875
345,0.1881
346,0.18339999
347,0.18885
348,0.18474999
349,0.1822
350,0.18239999
351,0.18304999
352,0.1849
353,0.1837
354,0.17815
355,0.18044999
356,0.18554999
357,0.20175
358,0.19895
359,0.1954
360,0.181
361,0.1937
362,0.19415
363,0.18949999
364,0.1902
365,0.18339999
366,0.18605
367,0.18855
368,0.19229999
369,0.1979
370,0.18875
371,0.18945
372,0.19624999
373,0.18824999
374,0.18464999
375,0.19055
376,0.18994999
377,0.19559999
378,0.18949999
379,0.1874
380,0.1874
381,0.1953
382,0.19285
383,0.1901
384,0.18994999
385,0.18879999
386,0.18869999
387,0.19065
388,0.18239999
389,0.1916
390,0.19094999
391,0.18994999
392,0.18255
393,0.18545
394,0.18779999
395,0.1901
396,0.18795
397,0.191
398,0.18895
399,0.18355
400,0.1871
401,0.17985
402,0.18965
403,0.1849
404,0.18464999
405,0.18384999
406,0.18114999
407,0.18845
408,0.18755
409,0.18625
410,0.18609999
411,0.1846
412,0.1813
413,0.18325
414,0.1858
415,0.18439999
416,0.18265
417,0.18779999
418,0.18585
419,0.18949999
420,0.18625
421,0.18284999
422,0.1907
423,0.18495
424,0.20285
425,0.1981
426,0.19825
427,0.19929999
428,0.19354999
429,0.21554999
430,0.19485
431,0.1953
432,0.21855
433,0.21395
434,0.1935
435,0.19579999
436,0.2051
437,0.19725
438,0.19335
439,0.1915
440,0.19245
441,0.21585
442,0.21544999
443,0.21454999
444,0.19835
445,0.19395
446,0.19319999
447,0.1899
448,0.18959999
449,0.18715
450,0.19084999
451,0.19569999
452,0.1935
453,0.1885
454,0.19299999
455,0.19415
456,0.19245
457,0.18859999
458,0.1867
459,0.1822
460,0.18155
461,0.18654999
462,0.18755
463,0.18345
464,0.18135
465,0.1806
466,0.1813
467,0.18124999
468,0.18439999
469,0.184
470,0.18384999
471,0.18525
472,0.18069999
473,0.18445
474,0.19145
475,0.19039999
476,0.18599999
477,0.1865
478,0.18695
479,0.18505
480,0.18654999
481,0.18445
482,0.18615
483,0.18695
484,0.18439999
485,0.17954999
486,0.18615
487,0.18599999
488,0.18304999
489,0.18214999
490,0.22365
491,0.1935
492,0.19174999
493,0.18585
494,0.17909999
495,0.20439999
496,0.20475
497,0.20125
498,0.1911
499,0.1858
500,0.18484999
501,0.18259999
502,0.2076
503,0.19354999
504,0.18845
505,0.18859999
506,0.18904999
507,0.1987
508,0.1945
509,0.191
510,0.19235
511,0.1906
512,0.1907
513,0.19219999
514,0.18859999
515,0.18924999
516,0.1876
517,0.18814999
518,0.18575
519,0.18169999
520,0.18945
521,0.1889
522,0.18605
523,0.1885
524,0.18724999
525,0.18484999
526,0.1872
527,0.1865
528,0.18355
529,0.18365
530,0.1872
531,0.18625
532,0.18665
533,0.18374999
534,0.1854
535,0.18875
536,0.18734999
537,0.1876
538,0.18505
539,0.18564999
540,0.18095
541,0.1841
542,0.18445
543,0.18585
544,0.1866
545,0.18665
546,0.18445
547,0.1856
548,0.18615
549,0.18265
550,0.183
551,0.18724999
552,0.1848
553,0.18605
554,0.19505
555,0.18439999
556,0.18985
557,0.1891
558,0.18885
559,0.18284999
560,0.18204999
561,0.18634999
562,0.1862
563,0.1963
564,0.1928
565,0.18585
566,0.19035
567,0.184
568,0.18585
569,0.1838
570,0.18834999
571,0.1955
572,0.19115
573,0.18869999
574,0.18595
575,0.18585
576,0.1908
577,0.18685
578,0.18329999
579,0.1873
580,0.1866
581,0.1815
582,0.18525
583,0.18904999
584,0.1867
585,0.1847
586,0.1866
587,0.1867
588,0.1872
589,0.18384999
590,0.1838
591,0.1865
592,0.18699999
593,0.1898
594,0.18545
595,0.18284999
596,0.1873
597,0.18805
598,0.1898
599,0.17995
600,0.18585
601,0.18689999
602,0.1889
603,0.1858
604,0.18439999
605,0.1815
606,0.18724999
607,0.1856
608,0.1862
609,0.1831
610,0.18055
611,0.1845
612,0.18605
613,0.1806
614,0.1874
615,0.18304999
616,0.1846
617,0.19364999
618,0.1821
619,0.1819
620,0.1814
621,0.18429999
622,0.18495
623,0.18445
624,0.18705
625,0.1839
626,0.18695
627,0.1864
628,0.18415
629,0.18834999
630,0.18769999
631,0.19219999
632,0.17934999
633,0.21505
634,0.2066
635,0.20054999
636,0.19714999
637,0.18994999
638,0.18255
639,0.20525
640,0.20009999
641,0.19909999
642,0.1822
643,0.19205
644,0.19164999
645,0.1988
646,0.19489999
647,0.18985
648,0.1908
649,0.1988
650,0.19325
651,0.1935
652,0.19409999
653,0.1943
654,0.19115
655,0.2156
656,0.20455
657,0.20635
658,0.2048
659,0.1917
660,0.19215
661,0.18985
662,0.19245
663,0.2068
664,0.1898
665,0.19145
666,0.1909
667,0.20335
668,0.20185
669,0.19595
670,0.19624999
671,0.1893
672,0.19915
673,0.2013
674,0.1986
675,0.19739999
676,0.19205
677,0.19025
678,0.19929999
679,0.19835
680,0.1919
681,0.1999
682,0.1977
683,0.1937
684,0.19455
685,0.19415
686,0.18994999
687,0.19174999
688,0.19055
689,0.18734999
690,0.1899
691,0.19135
692,0.19315
693,0.19845
694,0.1924
695,0.19315
696,0.19254999
697,0.18955
698,0.19344999
699,0.19305
700,0.1906
701,0.1953
702,0.19135
703,0.1892
704,0.19364999
705,0.18715
706,0.19145
707,0.19319999
708,0.1934
709,0.18959999
710,0.19135
711,0.19025
712,0.19585
713,0.18775
714,0.19129999
715,0.1883
716,0.19025
717,0.1925
718,0.1894
719,0.18824999
720,0.1925
721,0.19659999
722,0.18834999
723,0.18785
724,0.195
725,0.19039999
726,0.1937
727,0.19229999
728,0.18824999
729,0.1937
730,0.18545
731,0.1937
732,0.19205
733,0.19049999
734,0.18755
735,0.1876
736,0.19184999
737,0.18879999
738,0.18425
739,0.18949999
740,0.1907
741,0.19325
742,0.19139999
743,0.19229999
744,0.1845
745,0.1892
746,0.1876
747,0.19105
748,0.19479999
749,0.19139999
750,0.19274999
751,0.19479999
752,0.19004999
753,0.19205
754,0.18959999
755,0.1927
756,0.18869999
757,0.19295
758,0.18955
759,0.19254999
760,0.1928
761,0.19434999
762,0.1885
763,0.18994999
764,0.19305
765,0.189
766,0.18959999
767,0.19084999
768,0.1961
769,0.19025
770,0.19455
771,0.1934
772,0.1881
773,0.18859999
774,0.1837
775,0.1865
776,0.19455
777,0.18805
778,0.192
779,0.19319999
780,0.19285
781,0.1882
782,0.18955
783,0.18959999
784,0.18545
785,0.18945
786,0.19065
787,0.18715
788,0.19285
789,0.191
790,0.19155
791,0.1919
792,0.19174999
793,0.18994999
794,0.18975
795,0.19635
796,0.19909999
797,0.19389999
798,0.18824999
799,0.18715
800,0.18865
801,0.19029999
802,0.1911
803,0.1928
804,0.19155
805,0.19254999
806,0.19545
807,0.18924999
808,0.18689999
809,0.18879999
810,0.19205
811,0.19205
812,0.18969999
813,0.18959999
814,0.18949999
815,0.18945
816,0.1909
817,0.19164999
818,0.18969999
819,0.1918
820,0.19495
821,0.18834999
822,0.19055
823,0.19129999
824,0.1911
825,0.19195
826,0.1872
827,0.19604999
828,0.19235
829,0.18349999
830,0.19495
831,0.18654999
832,0.19444999
833,0.1883
834,0.18969999
835,0.1917
836,0.18865
837,0.19115
838,0.18869999
839,0.19614999
840,0.19209999
841,0.189
842,0.1874
843,0.1942
844,0.18949999
845,0.19
846,0.19229999
847,0.18834999
848,0.18715
849,0.1899
850,0.1908
851,0.19035
852,0.1892
853,0.19425
854,0.19489999
855,0.18875
856,0.18994999
857,0.19399999
858,0.1915
859,0.18994999
860,0.1927
861,0.19415
862,0.19524999
863,0.19219999
864,0.19029999
865,0.19219999
866,0.19309999
867,0.1906
868,0.1916
869,0.1916
870,0.19025
871,0.19479999
872,0.19344999
873,0.18665
874,0.1907
875,0.19205
876,0.18875
877,0.18865
878,0.1928
879,0.19305
880,0.18994999
881,0.19295
882,0.19205
883,0.1898
884,0.19364999
885,0.19285
886,0.19254999
887,0.18875
888,0.19505
889,0.19119999
890,0.1918
891,0.19319999
892,0.19235
893,0.18765
894,0.1901
895,0.18969999
896,0.1883
897,0.19055
898,0.18969999
899,0.1925
900,0.1883
901,0.19055
902,0.19765
903,0.19115
904,0.19155
905,0.1865
906,0.1892
907,0.19115
908,0.185
909,0.1885
910,0.19434999
911,0.1933
912,0.2004
913,0.19235
914,0.19309999
915,0.19354999
916,0.19285
917,0.19029999
918,0.1872
919,0.18869999
920,0.19469999
921,0.19
922,0.192
923,0.19125
924,0.192
925,0.18699999
926,0.19184999
927,0.19164999
928,0.1933
929,0.1917
930,0.18495
931,0.19559999
932,0.1906
933,0.18685
934,0.19039999
935,0.19409999
936,0.1916
937,0.1924
938,0.1902
939,0.1945
940,0.18875
941,0.1874
942,0.1902
943,0.19074999
944,0.1915
945,0.19455
946,0.19084999
947,0.1961
948,0.1893
949,0.1926
950,0.19129999
951,0.18699999
952,0.1889
953,0.19039999
954,0.19055
955,0.18869999
956,0.18615
957,0.19135
958,0.19074999
959,0.19184999
960,0.18855
961,0.195
962,0.18765
963,0.18615
964,0.1916
965,0.1927
966,0.1955
967,0.18765
968,0.1863
969,0.1838
970,0.1943
971,0.1898
972,0.18824999
973,0.19235
974,0.19055
975,0.1954
976,0.19254999
977,0.19604999
978,0.18665
979,0.1872
980,0.18879999
981,0.1926
982,0.1885
983,0.19094999
984,0.19385
985,0.19309999
986,0.19039999
987,0.1899
988,0.19534999
989,0.1875
990,0.19425
991,0.1926
992,0.1894
993,0.18885
994,0.19405
995,0.1934
996,0.1909
997,0.19469999
998,0.188
999,0.189
1000,0.19205
1001,0.19299999
1002,0.1883
1003,0.18484999
1004,0.1891
1005,0.18679999
1006,0.18945
1007,0.1902
1008,0.19184999
1009,0.19115
1010,0.19155
1011,0.18265
1012,0.18879999
1013,0.18455
1014,0.19655
1015,0.1925
1016,0.1926
1017,0.19015
1018,0.1874
1019,0.18699999
1020,0.18955
1021,0.19405
1022,0.18904999
1023,0.1917
1024,0.1899
1025,0.19135
1026,0.18924999
1027,0.1885
1028,0.18924999
1029,0.19309999
1030,0.1935
1031,0.1876
1032,0.1906
1033,0.18805
1034,0.18515
1035,0.19174999
1036,0.18859999
1037,0.188
1038,0.18969999
1039,0.1901
1040,0.18924999
1041,0.18734999
1042,0.1942
1043,0.19105
1044,0.18625
1045,0.1926
1046,0.19049999
1047,0.1902
1048,0.1864
1049,0.19274999
1050,0.1933
1051,0.19665
1052,0.1906
1053,0.18834999
1054,0.1927
1055,0.18654999
1056,0.1883
1057,0.1919
1058,0.19045
1059,0.1909
1060,0.1942
1061,0.18904999
1062,0.1928
1063,0.19164999
1064,0.19129999
1065,0.19325
1066,0.19285
1067,0.19205
1068,0.18615
1069,0.19015
1070,0.19225
1071,0.18705
1072,0.18609999
1073,0.18755
1074,0.19315
1075,0.1961
1076,0.19305
1077,0.18985
1078,0.1916
1079,0.1934
1080,0.19174999
1081,0.191
1082,0.1916
1083,0.1929
1084,0.19174999
1085,0.19215
1086,0.19254999
1087,0.1866
1088,0.19364999
1089,0.19254999
1090,0.18914999
1091,0.19004999
1092,0.18834999
1093,0.19065
1094,0.1857
1095,0.189
1096,0.1856
1097,0.19604999
1098,0.1898
1099,0.1916
1100,0.19145
1101,0.1918
1102,0.19115
1103,0.18834999
1104,0.1854
1105,0.1935
1106,0.19264999
1107,0.18955
1108,0.18734999
1109,0.19
1110,0.19135
1111,0.19155
1112,0.192
1113,0.18945
1114,0.19295
1115,0.19065
1116,0.1865
1117,0.19105
1118,0.18869999
1119,0.1898
1120,0.1911
1121,0.18755
1122,0.18785
1123,0.19155
1124,0.19205
1125,0.19264999
1126,0.1916
1127,0.19395
1128,0.1854
1129,0.1884
1130,0.1952
1131,0.18769999
1132,0.1937
1133,0.19325
1134,0.18834999
1135,0.18519999
1136,0.19405
1137,0.19025
1138,0.19385
1139,0.18869999
1140,0.19229999
1141,0.1902
1142,0.19215
1143,0.19174999
1144,0.1893
1145,0.1926
1146,0.1898
1147,0.1981
1148,0.19205
1149,0.188
1150,0.19094999
1151,0.18699999
1152,0.19325
1153,0.19215
1154,0.19115
1155,0.1925
1156,0.19685
1157,0.18875
1158,0.1924
1159,0.19174999
1160,0.19094999
1161,0.1908
1162,0.1909
1163,0.188
1164,0.1909
1165,0.1893
1166,0.19115
1167,0.18935
1168,0.18869999
1169,0.1907
1170,0.19225
1171,0.1946
1172,0.18904999
1173,0.19174999
1174,0.1942
1175,0.19074999
1176,0.18914999
1177,0.19025
1178,0.18975
1179,0.19094999
1180,0.1849
1181,0.1867
1182,0.18775
1183,0.1942
1184,0.18949999
1185,0.18715
1186,0.1873
1187,0.19425
1188,0.19055
1189,0.18935
1190,0.19125
1191,0.18945
1192,0.19035
1193,0.1894
1194,0.18795
1195,0.18935
1196,0.1894
1197,0.19025
1198,0.19015
1199,0.1883
1200,0.1933
1201,0.19434999
1202,0.19319999
1203,0.19229999
1204,0.19139999
1205,0.1916
1206,0.19624999
1207,0.1876
1208,0.19039999
1209,0.1909
1210,0.19229999
1211,0.18945
1212,0.1864
1213,0.1917
1214,0.19025
1215,0.1874
1216,0.19145
1217,0.19015
1218,0.1893
1219,0.18609999
1220,0.19
1221,0.19225
1222,0.1926
1223,0.18779999
1224,0.18855
1225,0.18605
1226,0.18914999
1227,0.19049999
1228,0.18715
1229,0.1821
1230,0.19125
1231,0.1924
1232,0.18724999
1233,0.1882
1234,0.1911
1235,0.18945
1236,0.19399999
1237,0.18814999
1238,0.18834999
1239,0.1928
1240,0.1882
1241,0.1881
1242,0.18775
1243,0.1933
1244,0.1917
1245,0.1906
1246,0.1883
1247,0.18734999
1248,0.189
1249,0.18875
1250,0.1926
1251,0.18785
1252,0.19035
1253,0.18775
1254,0.18814999
1255,0.18575
1256,0.18869999
1257,0.1908
1258,0.18845
1259,0.1876
1260,0.18765
1261,0.18859999
1262,0.19335
1263,0.1909
1264,0.19145
1265,0.182
1266,0.1969
1267,0.1874
1268,0.1853
1269,0.19105
1270,0.19145
1271,0.1919
1272,0.1907
1273,0.19115
1274,0.1911
1275,0.18609999
1276,0.1924
1277,0.18765
1278,0.18775
1279,0.1911
1280,0.18904999
1281,0.19045
1282,0.18949999
1283,0.18869999
1284,0.195
1285,0.18679999
1286,0.19055
1287,0.1973
1288,0.19285
1289,0.1906
1290,0.19385
1291,0.19025
1292,0.1873
1293,0.19215
1294,0.19309999
1295,0.18895
1296,0.1872
1297,0.1901
1298,0.18859999
1299,0.18935
1300,0.19469999
1301,0.192
1302,0.18975
1303,0.1977
1304,0.19145
1305,0.19399999
1306,0.18685
1307,0.19039999
1308,0.18845
1309,0.18879999
1310,0.19205
1311,0.1925
1312,0.1946
1313,0.19325
1314,0.1839
1315,0.18879999
1316,0.1906
1317,0.1924
1318,0.18769999
1319,0.19434999
1320,0.19585
1321,0.19399999
1322,0.18654999
1323,0.19375
1324,0.19235
1325,0.19354999
1326,0.1862
1327,0.18779999
1328,0.1853
1329,0.19425
1330,0.18879999
1331,0.1916
1332,0.19229999
1333,0.19074999
1334,0.19315
1335,0.191
1336,0.18945
1337,0.1907
1338,0.1915
1339,0.1919
1340,0.18785
1341,0.1954
1342,0.18335
1343,0.19389999
1344,0.18775
1345,0.19375
1346,0.18805
1347,0.18879999
1348,0.18955
1349,0.19135
1350,0.18935
1351,0.19604999
1352,0.18824999
1353,0.1937
1354,0.19405
1355,0.1899
1356,0.18969999
1357,0.19505
1358,0.19395
1359,0.19135
1360,0.19195
1361,0.18869999
1362,0.19285
1363,0.19659999
1364,0.1917
1365,0.1889
1366,0.19295
1367,0.1945
1368,0.1915
1369,0.1849
1370,0.18585
1371,0.197
1372,0.19065
1373,0.19139999
1374,0.1892
1375,0.19325
1376,0.1911
1377,0.19434999
1378,0.18959999
1379,0.19205
1380,0.19074999
1381,0.1909
1382,0.18824999
1383,0.1872
1384,0.1906
1385,0.18859999
1386,0.192
1387,0.19145
1388,0.1865
1389,0.191
1390,0.19065
1391,0.18969999
1392,0.1883
1393,0.19145
1394,0.189
1395,0.19469999
1396,0.18855
1397,0.18879999
1398,0.18865

